Newton-Type Iterative Solver for Multiple View $L2$ Triangulation

In this note, we show that the L2 optimal solutions to most real multiple view L2 triangulation problems can be efficiently obtained by two-stage Newton-like iterative methods, while the difficulty of such problems mainly lies in how to verify the L2 optimality. Such a working two-stage bundle adjustment approach features: first, the algorithm is initialized by symmedian point triangulation, a multiple-view generalization of the mid-point method; second, a symbolic-numeric method is employed to compute derivatives accurately; third, globalizing strategy such as line search or trust region is smoothly applied to the underlying iteration which assures algorithm robustness in general cases. Numerical comparison with tfml method shows that the local minimizers obtained by the two-stage iterative bundle adjustment approach proposed here are also the L2 optimal solutions to all the calibrated data sets available online by the Oxford visual geometry group. Extensive numerical experiments indicate the bundle adjustment approach solves more than 99% the real triangulation problems optimally. An IEEE 754 double precision C++ implementation shows that it takes only about 0.205 second tocompute allthe 4983 points in the Oxford dinosaur data setvia Gauss-Newton iteration hybrid with a line search strategy on a computer with a 3.4GHz Intel i7 CPU.

==> NewtonTypeLocalSolver.cpp.txt <==
// source code for Newton type local solver 2014; for peer review
#include <iostream>  
#include <fstream>  
#include <sstream>  
#include <vector>
#include <string>
#include "stdlib.h"
#include "stdio.h"
#include <cstdlib>
#include <conio.h>
#include <iomanip>
#include <math.h>
#include <cstring>
#include <limits>
#include "time.h"
#include <ctime>
#include <sys/timeb.h>
#include <sys/types.h>
//The latest Eigen C++ template library v3.2.1:http://eigen.tuxfamily.org/index.php?title=Main_Page
#include <Eigen/Dense>
#include "Eigen/Eigen"
#include "Eigen/LU"
#include "Eigen/SVD"

#include <direct.h>//For file operation
#define GetCurrentDir _getcwd
#include <fstream>
//#include <ppl.h>//#include "iso646.h"// for xor and ^

using namespace Eigen;
using namespace std;
const int  maxitr = 500;//20;//100; //maximum iteration number
const double eps =std::numeric_limits<double>::epsilon();

#include <windows.h>
#include "concol.h"
using namespace eku;
//using namespace Concurrency;

#define boolOptimal(bool_expr) "\t%s\n",(bool_expr)?"Global":"Local"
#define boolSolvable(bool_expr) "\t%s\n",(bool_expr)?"Solvable":"Hard case"

//typedef Matrix<bool,Dynamic,1> VectorXb;

typedef struct {
	LARGE_INTEGER start;
	LARGE_INTEGER stop;
} stopWatch;

class CStopWatch {

private:
	stopWatch timer;
	LARGE_INTEGER frequency;
	double LIToSecs( LARGE_INTEGER & L);
public:
	CStopWatch();
	void startTimer( );
	void stopTimer( );
	double getElapsedTime();
};

double CStopWatch::LIToSecs( LARGE_INTEGER & L) {
	return ((double)L.QuadPart /(double)frequency.QuadPart);
}

CStopWatch::CStopWatch(){
	timer.start.QuadPart=0;
	timer.stop.QuadPart=0;	
	QueryPerformanceFrequency( &frequency );
}

void CStopWatch::startTimer( ) {
	QueryPerformanceCounter(&timer.start);
}

void CStopWatch::stopTimer( ) {
	QueryPerformanceCounter(&timer.stop);
}

double CStopWatch::getElapsedTime() {
	LARGE_INTEGER time;
	time.QuadPart = timer.stop.QuadPart - timer.start.QuadPart;
	return LIToSecs( time) ;
}

MatrixXd kronecker(VectorXd scene){
	MatrixXd kronX(12, 3); // kronecker product of identityMatirx(3) and a 4x1 homogeneous scene
	VectorXd x=VectorXd::Ones(4);
	x(0)=scene(0);
	x(1)=scene(1);
	x(2)=scene(2);
	kronX = MatrixXd::Zero(12, 3);
	kronX.block<4, 1>(0, 0)<<x;
	kronX.block<4, 1>(4, 1)<<x;
	kronX.block<4, 1>(8, 2)<<x;
	return kronX;
}

bool isSemiPositiveDefinite(MatrixXd delta2f){ //There is bug in the original 3.2.0 definition of the same function in LDLT class!
	// determine whether real symmetric matrix delta2f is positive definite or not
	SelfAdjointEigenSolver<MatrixXd> eigensolver(delta2f); // For symmetric matrix
	VectorXd dEigenValues = eigensolver.eigenvalues();
	double minD = dEigenValues.minCoeff();
	//LDLT<MatrixXd> ldlt(delta2f);// Cholesky decomposition may be instable for some cases
	//VectorXd D=ldlt.vectorD();
	//double minD = D.minCoeff();
	if(minD<0 || minD!=minD)
		return false;
	return true;
}

VectorXd fGradient(VectorXd x, MatrixXd Ai, VectorXd Bi, int cameraNum, MatrixXd numJi){
	// A is the 3n x 4 camera matrix; B is the 2n x 1 2D image matrix ; numJ is original J from A only
	VectorXd value(3),lambda(cameraNum),x0(4);
	MatrixXd Ax(2*cameraNum,4),J(2*cameraNum,3),p(3,4), kron = MatrixXd::Zero(12,3);
	// to ensure A and B used have desired size when cameraNum is less than maxViewNum
	MatrixXd A(3*cameraNum,4),numJ(2*cameraNum,12);
	VectorXd B(2*cameraNum);
	for (int i=0;i<2*cameraNum;i++){
		B(i)=Bi(i);
		for(int j=0;j<12;j++)
			numJ(i,j)=numJi(i,j);
	}
	for (int i=0;i<3*cameraNum;i++){
		for (int j=0;j<4;j++)
			A(i,j)=Ai(i,j);
	}

	x0<< x(0),
		x(1),
		x(2),
		1;

	for (int i=0;i<3;i++)
		kron.block<4,1>(4*i,i)<<x0;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);
		Ax.block<2,4>(2*i,0) = A.block<2,4>(3*i,0)/lambda(i);
		J.block<2,3>(2*i,0) = numJ.block<2,12>(2*i,0)*kron/pow(lambda(i),2);
	}

	value = J.transpose()*(Ax*x0-B);
	return value;
}

MatrixXd fHessian(VectorXd x, MatrixXd A, VectorXd B, int cameraNum, MatrixXd numJ, MatrixXd numH){
	// J^tJ + sum phi_i Delta^2 phi_i 	//mpreal::set_default_prec(mpfr::digits2bits(digits));
	VectorXd  lambda(cameraNum),x0(4),xu(4),h6(6);
	MatrixXd urJ=MatrixXd::Zero(3,3),J(2*cameraNum,3),p(3,4), kron = MatrixXd::Zero(12,3),H1(3,3),H2(3,3);
	double phi01,phi02;
	x0<< x(0),
		x(1),
		x(2),
		1;

	for (int i=0;i<3;i++)
		kron.block<4,1>(4*i,i)<<x0;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);

		phi01= p.block<1,4>(0,0).dot(x0)-lambda(i)*B(2*i);//A X = lambda u
		phi02= p.block<1,4>(1,0).dot(x0)-lambda(i)*B(2*i+1);//A X = lambda v

		xu = x0*pow(lambda(i),-4);
		h6 = numH.block<6,4>(12*i,0)*(xu*phi01)+ numH.block<6,4>(12*i+6,0)*(xu*phi02);

		H1<<h6(0),h6(1),h6(2),
			h6(1),h6(3),h6(4),
			h6(2),h6(4),h6(5);

		J.block<2,3>(2*i,0) = numJ.block<2,12>(2*i,0)*kron/pow(lambda(i),2);
		//numH.block<>()*kron/pow(lambda(i),4);
		urJ = urJ + H1;
	}

	H2(0,0)=J.col(0).dot(J.col(0));
	H2(0,1)=J.col(0).dot(J.col(1));
	H2(0,2)=J.col(0).dot(J.col(2));

	H2(1,0)=H2(0,1);
	H2(1,1)=J.col(1).dot(J.col(1));
	H2(1,2)=J.col(1).dot(J.col(2));

	H2(2,0)=H2(0,2);
	H2(2,1)=H2(1,2);
	H2(2,2)=J.col(2).dot(J.col(2));

	urJ = urJ + H2;

	return urJ;

}

double CurvatureRho_(VectorXd x, MatrixXd A, VectorXd B, int cameraNum, MatrixXd numJ, MatrixXd numH){
	// J^tJ + sum phi_i Delta^2 phi_i 
	VectorXd  lambda(cameraNum),x0(4),xu(4),h6(6);
	MatrixXd Gw =MatrixXd::Zero(3,3),J(2*cameraNum,3),p(3,4), kron = MatrixXd::Zero(12,3),H1(3,3),H2(3,3);
	double rho;
	double phi01,phi02;
	x0<< x(0),
		x(1),
		x(2),
		1;

	for (int i=0;i<3;i++)
		kron.block<4,1>(4*i,i)<<x0;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);

		phi01= p.block<1,4>(0,0).dot(x0)-lambda(i)*B(2*i);//A X = lambda u
		phi02= p.block<1,4>(1,0).dot(x0)-lambda(i)*B(2*i+1);//A X = lambda v

		xu = x0*pow(lambda(i),-4);
		h6 = numH.block<6,4>(12*i,0)*(xu*phi01)+ numH.block<6,4>(12*i+6,0)*(xu*phi02);

		H1<<h6(0),h6(1),h6(2),
			h6(1),h6(3),h6(4),
			h6(2),h6(4),h6(5);

		J.block<2,3>(2*i,0) = numJ.block<2,12>(2*i,0)*kron/pow(lambda(i),2);
		//numH.block<>()*kron/pow(lambda(i),4);
		Gw -= H1; // Since K = - (J+)^T Gw (J+), let Gw be its negative one immediately
	}
	// use two jacobiSvd().solve to replace matrix multiplification of Moore-Penrose inverse of J 
	// K = - (J+)^T Gw (J+)
	J.transposeInPlace(); // 3x 2n (cameraNum)
	Eigen::JacobiSVD<Eigen::MatrixXd> _svd(J, Eigen::ComputeThinU | Eigen::ComputeThinV);
	MatrixXd  tempA = _svd.solve(Gw);
	tempA.transposeInPlace();

	MatrixXd K = _svd.solve(tempA);
	// K.transposeInPlace();// Eigen values will be just the same without transpose, and K is symmetric actually !!!
	// Use the reciprocal of the maximum eigen value
	SelfAdjointEigenSolver<MatrixXd> eigensolver(K); // For symmetric matrix
	VectorXd dEigenValues = eigensolver.eigenvalues();
	rho = 1/dEigenValues.maxCoeff();
	// Use the reciprocal of the maximum absolute value of all eigen values : better choice
	// rho = 1/K.norm();
	return rho;// The maximum absolute value of eigen value of a matrix is the spectrum radius and its 2-norm!!!
}

VectorXd Jarratt(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Newton-Jarratt iteration, fourth order convergency
	int k;
	MatrixXd Ji(3,3),Hn(3,3),eye3=MatrixXd::Identity(3,3);
	VectorXd xi(3),y(3),dx(3),yi(3),pk(3);
	double r;
	bool isInvalid;

	xi(0)=xs(0);//x scene
	xi(1)=xs(1);
	xi(2)=xs(2);

	y =  fGradient(xi, A, B, cameraNum,numJ);//
	r = y.norm();//r=2*tolx;
	k=1;
	(*loopnumber)++;

	while(k<maxitr && r>tolx){
		Ji = fHessian(xi, A, B, cameraNum, numJ, numH);//myjacobian(xi, A, B, cameraNum, numJ);
		LDLT<MatrixXd> _ldlt(Ji);
		dx = _ldlt.solve(y);//
		isInvalid = (dx(0)!=dx(0));
		if(isInvalid){// numerical exception handling
			Eigen::JacobiSVD<Eigen::MatrixXd> _svd(Ji, Eigen::ComputeThinU | Eigen::ComputeThinV);
			dx = _svd.solve(y);//	dx = Ji.jacobiSvd( ).solve(y);
			Hn = _svd.solve(fHessian(xi-2/3*dx, A, B, cameraNum, numJ, numH) -Ji);
		}
		yi = xi-dx;
		if(!isInvalid){
			Hn = _ldlt.solve(fHessian(xi-2/3*dx, A, B, cameraNum, numJ, numH) -Ji);
		}
		pk = 0.75*(Hn*((eye3-1.5*Hn)*dx));
		xi = yi + pk;//0.75*(Hn*((eye3-1.5*Hn)*dx));// xi - dx;
		y = fGradient(xi,A, B,cameraNum,numJ);//
		r = (pk-dx).norm();//y.norm();
		k += 1;
		(*loopnumber)++;
	}
	return xi;
}

MatrixXd fHessianDifference(VectorXd x0, MatrixXd A, VectorXd B, int cameraNum, MatrixXd numJ){
	const double eps =std::numeric_limits<double>::epsilon();

	int m=3,n=3;

	MatrixXd J =MatrixXd::Zero(3,3);

	double h = 2*sqrt(eps);//
	double h1= h/2;

	VectorXd xi=x0,x1(3),x2(3);
	//xi = x0;
	for(int j=0;j<n;j++){

		xi(j)=x0(j)+h1;
		x1=fGradient(xi, A, B,cameraNum,numJ);

		xi(j)=x0(j)-h1;
		x2=fGradient(xi, A, B,cameraNum,numJ);;

		xi(j) = x0(j);

		for(int i=0;i<m;i++){
			if(i>=j)
				J(i,j)=(x1(i)-x2(i))/h;
			else
				J(i,j)=J(j,i); //J is actually RE's Hessian, and therefore symmetric
		}
	}
	return J;
}

double feval(VectorXd x, MatrixXd Ai, VectorXd Bi, int cameraNum){//, MatrixXd numJ

	VectorXd value(3),lambda(cameraNum),x0(4);
	MatrixXd Ax(2*cameraNum,4),p(3,4), kron = MatrixXd::Zero(12,3);//,J(2*cameraNum,3)
	// Only to ensure A and B used have desired size when cameraNum is less than maxViewNum
	MatrixXd A(3*cameraNum,4);
	VectorXd B(2*cameraNum);
	for (int i=0;i<2*cameraNum;i++){
		B(i)=Bi(i);
	}
	for (int i=0;i<3*cameraNum;i++){
		for (int j=0;j<4;j++)
			A(i,j)=Ai(i,j);
	}

	x0<< x(0),
		x(1),
		x(2),
		1;

	for (int i=0;i<3;i++)
		kron.block<4,1>(4*i,i)<<x0;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);
		Ax.block<2,4>(2*i,0) = A.block<2,4>(3*i,0)/lambda(i);
		//J.block<2,3>(2*i,0) = numJ.block<2,12>(2*i,0)*kron/pow(lambda(i),2);
	}

	value =(Ax*x0-B);
	return value.dot(value);
}

MatrixXd KRt(MatrixXd camera){
	// KRt decomposition of pinhole camera //cameraInfo KRt(MatrixXd camera){
	MatrixXd cameraKRt(3,7);// Left 3x3 K, central 3x3 R, right 3x1 s
	MatrixXd K(3,3),R(3,3),KK(3,3),Kinv(3,3),Rinv(3,3);
	double a, b, c, r2, r;

	a = camera(2,0); 
	b = camera(2,1); 
	c = camera(2,2);

	r2= a*a + b*b + c*c;

	if (r2==0)
	{printf("something is wrong; rank deficiency of input camera. not perspective. \n");
	}
	r =std::sqrt(r2);

	camera = camera/r;
	MatrixXd A = camera.block<3,3>(0,0);

	KK = A*(A.transpose());
	double u, v, tau, sigma, f, f2;
	u = KK(0,2);
	v = KK(1,2);
	f2 =(KK(1,1)-v*v);
	f = std::sqrt(f2);
	tau=(KK(0,1)-u*v)/f2;
	sigma =std::sqrt((KK(0,0)-u*u)/f2-tau*tau);

	K = MatrixXd::Identity(3,3);
	K(0,0)=f*sigma;
	K(0,1)=f*tau;
	K(0,2)=u;
	K(1,1)=f;
	K(1,2)=v;
	Kinv=K.inverse();
	R=(Kinv*camera).block<3,3>(0,0);
	cameraKRt.block<3,3>(0,0)=K;
	//cameraKRt.R = R;
	cameraKRt.block<3,3>(0,3) = R;

	cameraKRt.block<3,1>(0,6) = - A.householderQr().solve(camera.block<3,1>(0,3));
	return cameraKRt;
}

VectorXd Symmedian(int cameraNum, MatrixXd KRs, VectorXd image2D){

	VectorXd scene(3),wi(3),xi(3), sumPixi =VectorXd::Zero(3);
	//MatrixXd wi(3,cameraNum), xi(3,cameraNum);
	MatrixXd Pi(3,3),IdentityMatrix = MatrixXd::Identity(3,3), sumPi=MatrixXd::Zero(3,3);

	MatrixXd cameraKRt(3,7);
	MatrixXd K(3,3),R(3,3);
	VectorXd s(3);

	for(int i=0;i<cameraNum;i++){// use 2n x 1 image2D vector; 
		xi << image2D(2*i),image2D(2*i+1),1;

		cameraKRt = KRs.block<3,7>(3*i,0);//KRt(cameras.block<3,4>(3*i,0)); // K R s  decomposition of i th camera
		K = cameraKRt.block<3,3>(0,0);
		R = cameraKRt.block<3,3>(0,3);
		s = cameraKRt.block<3,1>(0,6);

		wi = R.transpose()*(K.householderQr().solve(xi));// direction
		wi = wi/wi.norm(); // normalization of direction vector

		Pi = IdentityMatrix - wi*(wi.transpose());// the i th 3x3 projection

		sumPi = sumPi + Pi;
		sumPixi = sumPixi + Pi*s;

	}
	scene = sumPi.householderQr().solve(sumPixi);
	if(scene(0)!=scene(0)){
		scene = sumPi.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(sumPixi);
	}
	return scene;
}

MatrixXd numJacobian(int cameraNum, MatrixXd A){

	MatrixXd p(3,4), numJ=MatrixXd::Zero(2*cameraNum,12);

	for(int i=0;i<cameraNum;i++){
		p = A.block<3,4>(3*i,0);

		numJ(2*i,1) = p(0,0)*p(2,1)-p(0,1)*p(2,0);
		numJ(2*i,2) = p(0,0)*p(2,2)-p(0,2)*p(2,0);
		numJ(2*i,3) = p(0,0)*p(2,3)-p(0,3)*p(2,0);

		numJ(2*i,4) = -numJ(2*i,1);  // p(0,1)*p(2,0)-p(0,0)*p(2,1);
		numJ(2*i,6) = p(0,1)*p(2,2)-p(0,2)*p(2,1);
		numJ(2*i,7) = p(0,1)*p(2,3)-p(0,3)*p(2,1);

		numJ(2*i,8) = -numJ(2*i,2);  // p(0,2)*p(2,0)-p(0,0)*p(2,2);
		numJ(2*i,9) = -numJ(2*i,6);  // p(0,2)*p(2,1)-p(0,1)*p(2,2);;
		numJ(2*i,11)= p(0,2)*p(2,3)-p(0,3)*p(2,2);

		numJ(2*i+1,1)=p(1,0)*p(2,1)-p(1,1)*p(2,0);
		numJ(2*i+1,2)=p(1,0)*p(2,2)-p(1,2)*p(2,0);
		numJ(2*i+1,3)=p(1,0)*p(2,3)-p(1,3)*p(2,0);

		numJ(2*i+1,4)=-numJ(2*i+1,1);
		numJ(2*i+1,6)=p(1,1)*p(2,2)-p(1,2)*p(2,1);
		numJ(2*i+1,7)=p(1,1)*p(2,3)-p(1,3)*p(2,1);

		numJ(2*i+1,8)= -numJ(2*i+1,2); //p(1,2)*p(2,0)-p(1,0)*p(2,2);
		numJ(2*i+1,9)= -numJ(2*i+1,6); //p(1,2)*p(2,1)-p(1,1)*p(2,2);
		numJ(2*i+1,11)= p(1,2)*p(2,3)-p(1,3)*p(2,2);
	}
	return numJ;
}


MatrixXd numHessian(int cameraNum, MatrixXd A){

	MatrixXd p(3,4), numH=MatrixXd::Zero(12*cameraNum,4);

	for(int i=0;i<cameraNum;i++){
		p = A.block<3,4>(3*i,0);

		numH.block<12,4>(12*i,0)<<0,2*p(2,0)*(p(0,1)*p(2,0)-p(0,0)*p(2,1)),2*p(2,0)*(p(0,2)*p(2,0)-p(0,0)*p(2,2)),2*p(2,0)*(p(0,3)*p(2,0)-p(0,0)*p(2,3)),
			p(2,0)*(p(0,0)*p(2,1)-p(0,1)*p(2,0)),p(2,1)*(p(0,1)*p(2,0)-p(0,0)*p(2,1)),2*p(0,2)*p(2,0)*p(2,1)-(p(0,1)*p(2,0)+p(0,0)*p(2,1))*p(2,2),2*p(0,3)*p(2,0)*p(2,1)-(p(0,1)*p(2,0)+p(0,0)*p(2,1))*p(2,3),
			p(2,0)*(p(0,0)*p(2,2)-p(0,2)*p(2,0)),-(p(0,2)*p(2,0)*p(2,1))+2*p(0,1)*p(2,0)*p(2,2)-p(0,0)*p(2,1)*p(2,2),p(2,2)*(p(0,2)*p(2,0)-p(0,0)*p(2,2)),2*p(0,3)*p(2,0)*p(2,2)-(p(0,2)*p(2,0)+p(0,0)*p(2,2))*p(2,3),
			2*p(2,1)*(p(0,0)*p(2,1)-p(0,1)*p(2,0)),0,2*p(2,1)*(p(0,2)*p(2,1)-p(0,1)*p(2,2)),2*p(2,1)*(p(0,3)*p(2,1)-p(0,1)*p(2,3)),
			p(2,1)*(p(0,0)*p(2,2)-p(0,2)*p(2,0))+(p(0,0)*p(2,1)-p(0,1)*p(2,0))*p(2,2),p(2,1)*(-(p(0,2)*p(2,1))+p(0,1)*p(2,2)),p(2,2)*(p(0,2)*p(2,1)-p(0,1)*p(2,2)),2*p(0,3)*p(2,1)*p(2,2)-(p(0,2)*p(2,1)+p(0,1)*p(2,2))*p(2,3),
			2*p(2,2)*(p(0,0)*p(2,2)-p(0,2)*p(2,0)),2*p(2,2)*(-(p(0,2)*p(2,1))+p(0,1)*p(2,2)),0,2*p(2,2)*(p(0,3)*p(2,2)-p(0,2)*p(2,3)),
			0,2*p(2,0)*(p(1,1)*p(2,0)-p(1,0)*p(2,1)),2*p(2,0)*(p(1,2)*p(2,0)-p(1,0)*p(2,2)),2*p(2,0)*(p(1,3)*p(2,0)-p(1,0)*p(2,3)),
			p(2,0)*(p(1,0)*p(2,1)-p(1,1)*p(2,0)),p(2,1)*(p(1,1)*p(2,0)-p(1,0)*p(2,1)),2*p(1,2)*p(2,0)*p(2,1)-(p(1,1)*p(2,0)+p(1,0)*p(2,1))*p(2,2),2*p(1,3)*p(2,0)*p(2,1)-(p(1,1)*p(2,0)+p(1,0)*p(2,1))*p(2,3),
			p(2,0)*(p(1,0)*p(2,2)-(p(1,2)*p(2,0))),-(p(1,2)*p(2,0)*p(2,1))+2*p(1,1)*p(2,0)*p(2,2)-p(1,0)*p(2,1)*p(2,2),p(2,2)*(p(1,2)*p(2,0)-p(1,0)*p(2,2)),2*p(1,3)*p(2,0)*p(2,2)-(p(1,2)*p(2,0)+p(1,0)*p(2,2))*p(2,3),
			2*p(2,1)*(p(1,0)*p(2,1)-(p(1,1)*p(2,0))),0,2*p(2,1)*(p(1,2)*p(2,1)-p(1,1)*p(2,2)),2*p(2,1)*(p(1,3)*p(2,1)-p(1,1)*p(2,3)),
			p(2,1)*(p(1,0)*p(2,2)-p(1,2)*p(2,0))+(p(1,0)*p(2,1)-p(1,1)*p(2,0))*p(2,2),p(2,1)*(p(1,1)*p(2,2)-p(1,2)*p(2,1)),p(2,2)*(p(1,2)*p(2,1)-p(1,1)*p(2,2)),2*p(1,3)*p(2,1)*p(2,2)-(p(1,2)*p(2,1)+p(1,1)*p(2,2))*p(2,3),
			2*p(2,2)*(p(1,0)*p(2,2)-p(1,2)*p(2,0)),2*p(2,2)*(p(1,1)*p(2,2)-p(1,2)*p(2,1)),0,2*p(2,2)*(p(1,3)*p(2,2)-p(1,2)*p(2,3));
	}
	return numH;
}

VectorXd newton(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, VectorXd xs, double tolx, int *loopnumber){
	//Newton - Raphoson, use central finite difference for Hessian(or Jacobian of fGradient, fGradient is gradient of merit function RE)
	int k;
	MatrixXd Ji(3,3);
	VectorXd xi(3),y(3),dx(3);
	double r;

	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);

	y =  fGradient(xi, A, B, cameraNum,numJ);//

	r = y.norm();//r=2*tolx;
	k=1;
	(*loopnumber)++;

	while(k<maxitr && r>tolx){

		Ji = fHessianDifference(xi, A, B, cameraNum, numJ);
		dx =Ji.householderQr().solve(y);//
		if(dx(0)!=dx(0)){// numerical exception
			dx = Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}
		xi = xi - dx;
		y = fGradient(xi, A, B,cameraNum,numJ);//
		r = y.norm();
		k +=1;
		(*loopnumber)++;
	}

	return xi;
}

MatrixXd fResidueJacobian(VectorXd x, MatrixXd A, VectorXd B, int cameraNum, MatrixXd numJ){//, MatrixXd numH
	// J^tJ + sum phi_i Delta^2 phi_i
	VectorXd  lambda(cameraNum),x0(4);//,xu(4),h6(6);
	MatrixXd //urJ=MatrixXd::Zero(3,3),
		J(2*cameraNum,3),p(3,4), kron = MatrixXd::Zero(12,3);//,H1(3,3),H2(3,3);
	//double phi01,phi02;
	x0<< x(0),
		x(1),
		x(2),
		1;

	for (int i=0;i<3;i++)
		kron.block<4,1>(4*i,i)<<x0;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);

		J.block<2,3>(2*i,0) = numJ.block<2,12>(2*i,0)*kron/pow(lambda(i),2);
	}

	return J;//urJ;
}

VectorXd fResidueVector(VectorXd x, MatrixXd Ai, VectorXd Bi, int cameraNum){
	// A is the 3n x 4 camera matrix; B is the 2n x 1 2D image matrix ; numJ is original J from A only
	VectorXd value(2*cameraNum),lambda(cameraNum),x0(4);
	MatrixXd Ax(2*cameraNum,4),p(3,4);//, kron = MatrixXd::Zero(12,3);
	// Only to ensure A and B used have desired size when cameraNum is less than maxViewNum
	MatrixXd A(3*cameraNum,4),numJ(2*cameraNum,12);
	VectorXd B(2*cameraNum);
	for (int i=0;i<2*cameraNum;i++){
		B(i)=Bi(i);
	}
	for (int i=0;i<3*cameraNum;i++){
		for (int j=0;j<4;j++)
			A(i,j)=Ai(i,j);
	}

	x0<< x(0),
		x(1),
		x(2),
		1;

	for(int i=0;i<cameraNum;i++){
		p=A.block<3,4>(3*i,0);
		lambda(i) = p.block<1,4>(2,0).dot(x0);
		Ax.block<2,4>(2*i,0) = A.block<2,4>(3*i,0)/lambda(i);
	}

	value =(Ax*x0-B);// J.transpose()*
	return value;
}

VectorXd gaussNewton(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	// inexact delta2f and deltaf, Ji y; line search uses exact minimum of second order Taylor expansion approximation
	int k;
	MatrixXd Ji(2*cameraNum,3),delta2f(3,3);
	VectorXd xi(3),y(2*cameraNum),pk(3),deltaf(3);

	double r=2*tolx, alphax = 1.0, rho=0.85;// alpha,

	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);

	k = 0;
	do{
		y = fResidueVector(xi, A, B, cameraNum);
		Ji = fResidueJacobian(xi, A, B, cameraNum, numJ);
		deltaf = Ji.transpose()*y;
		pk = -Ji.householderQr().solve(y);//Gauss Newton
		if(pk(0)!=pk(0)){//numerical exception
			pk = -Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}
		delta2f(0,0)= Ji.col(0).transpose()*Ji.col(0);
		delta2f(0,1)= Ji.col(0).transpose()*Ji.col(1);
		delta2f(0,2)= Ji.col(0).transpose()*Ji.col(2);
		delta2f(1,0)=delta2f(0,1);
		delta2f(1,1)= Ji.col(1).transpose()*Ji.col(1);
		delta2f(1,2)= Ji.col(1).transpose()*Ji.col(2);
		delta2f(2,0)=delta2f(0,2);
		delta2f(2,1)=delta2f(1,2);
		delta2f(2,2)= Ji.col(2).transpose()*Ji.col(2);

		xi += pk;
		r = pk.norm();//deltaf.norm();//r=2*tolx;
		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xi;
}

VectorXd newtonx(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	// Newton-Raphson; all derivatives, gradient gk and Hessian Hk are accurate ( approximately symbolic ones)
	int k = 0;
	MatrixXd Ji(3,3);
	VectorXd xi(3),y(3),dx(3);
	double r;

	xi(0)=xs(0);//x scene
	xi(1)=xs(1);
	xi(2)=xs(2);

	y =  fGradient(xi, A, B, cameraNum,numJ);//
	r = 2*tolx;
	//k=0;//	(*loopnumber)++;

	while(k<maxitr && r>tolx){

		Ji = fHessian(xi, A, B, cameraNum, numJ, numH);;//fHessianDifference(xi, A, B, cameraNum, numJ);
		y = fGradient(xi, A, B,cameraNum,numJ);//
		dx =Ji.ldlt().solve(y);//Ji.householderQr().solve(y);//
		if(dx(0)!=dx(0)){//exception
			dx = Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y);
		}
		xi = xi - dx;
		//y = fGradient(xi, A, B,cameraNum,numJ);//
		r = dx.norm();//y.norm();
		k++;
		(*loopnumber)++;
	}

	return xi;
}

VectorXd newtony(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber, int*positiveDefinitiveFailure){
	// accurate derivative Newton Raphson, with eigen value modification(Greenstadt's method). 
	int k;
	MatrixXd delta2f(3,3);//
	VectorXd xi(3),deltaf(3),dx(3);
	double r;
	const double eps =std::numeric_limits<double>::epsilon();

	xi(0)=xs(0);//x scene
	xi(1)=xs(1);
	xi(2)=xs(2);

	deltaf =  fGradient(xi, A, B, cameraNum,numJ);//
	r = deltaf.norm();//r=2*tolx;
	k = 1;
	(*loopnumber)++;

	bool flag = false;
	double lambdamin, delta0;
	VectorXd dEigenValues(3);
	MatrixXd Lambda(3,3),Qs(3,3);

	while(k<maxitr && r>tolx){
		delta2f = fHessian(xi, A, B, cameraNum, numJ, numH);//myjacobian(xi, A, B, cameraNum, numJ);

		SelfAdjointEigenSolver<MatrixXd> eigensolver(delta2f);
		dEigenValues = eigensolver.eigenvalues();
		lambdamin = dEigenValues.minCoeff();

		if(lambdamin<=0){
			Lambda = dEigenValues.asDiagonal(); // The Lambda of H = Q*Lambda*Q^T
			Qs = eigensolver.eigenvectors();  // The Q factor
			delta0 = delta2f.lpNorm<Infinity>() *eps;// the minimum positive number delta to be used
			delta0 = delta0>eps?delta0:eps;

			for(int jj=0;jj<3;jj++){
				if(Lambda(jj,jj)<=0){
					Lambda(jj,jj) = delta0;
					flag = true;
				}
			}
			if (flag){
				delta2f = Qs*Lambda*Qs.transpose();//
			}
		}
		dx = delta2f.ldlt().solve(deltaf);//
		if(dx(0)!=dx(0)){// numerical exception handling
			dx = delta2f.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(deltaf);
		}
		xi = xi - dx;
		deltaf = fGradient(xi, A, B,cameraNum,numJ);//
		r = dx.norm();//
		k +=1;
		(*loopnumber)++;
	}
	if (flag){
		(*positiveDefinitiveFailure)++;
	}
	return xi;
}

VectorXd newtonzls(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	// Newton-Raphson;inaccurate ( with modified Armijo condition line search)
	int k;
	MatrixXd Ji(2*cameraNum,3);//,delta2f(3,3);
	VectorXd xi(3), xt(3), y(2*cameraNum), pk(3);//, deltaf(3);

	double r, fi, ft;
	double gamma = 0.01, delta = 0.25, alpha;
	int i=0, maxitr =1000;//50(too small for wrong corridor data, about 50 points);

	xi(0)=xs(0);//x scene
	xi(1)=xs(1);
	xi(2)=xs(2);

	// deltaf =  fGradient(xi, A, B, cameraNum,numJ);//
	r = 2*tolx; //y.norm();//r=
	//rx = r;
	k = -10;
	//(*loopnumber)++;

	while(k<maxitr && r>tolx ){
		y = fResidueVector(xi, A, B, cameraNum);//Residue vector
		Ji = fResidueJacobian(xi, A, B, cameraNum, numJ); // numerical Jacobian of residue vector
		pk = -Ji.householderQr().solve(y);// householder Least square solver is faster;
		if (pk(0)!= pk(0)){//! isValid(dx(0))){ // when numerical exception, use more stable solver
			pk = -Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}	//
		//pk = -Ji.jacobiSvd(Eigen::ComputeThinU | Eigen::ComputeThinV).solve(y);
		//Ji = fHessian(xi, A, B, cameraNum, numJ, numH);;//fHessianDifference(xi, A, B, cameraNum, numJ);
		//dx =Ji.ldlt().solve(y);//Ji.householderQr().solve(y);//
		i=0;
		alpha = 1;//pow(delta,i);// line search via modified Armijo condition
		xt = xi + pk;//alpha*dx;

		if (k<1){
			fi = y.dot(y); //feval(xi, A, B, cameraNum);
		}
		else{
			fi = ft;
		}
		ft = feval(xt, A, B, cameraNum);

		while(fi-gamma*pow(alpha*pk.norm(),3)<=ft){
			i++;
			alpha = pow(delta,i);
			xt = xi + alpha*pk;
			ft = feval(xt, A, B, cameraNum);
			if(i>=20)
				break;
		}
		xi= xt;//xi = xi - dx;
		// y = fGradient(xi, A, B,cameraNum,numJ);//
		r = alpha*pk.norm();//y.norm(); //alpha*
		//rx = fi-ft;
		k++; //+=1;
		(*loopnumber)++;
	}
	return xi;
}

VectorXd dampedNewton(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//inexact Newton, Ji yi for pk; with exact delta2f Hessian for exact optimal step 
	int k;
	MatrixXd Ji(2*cameraNum,3),delta2f(3,3);
	VectorXd xi(3),y(2*cameraNum),pk(3),deltaf(3);

	double r=2*tolx, alpha, debugxBx;// alphax = 1.0, rho=0.85,

	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);

	//y =  fGradient(xi, A, B, cameraNum,numJ);//
	deltaf = fGradient(xi, A, B, cameraNum,numJ);//

	k = 0;
	do{
		y = fResidueVector(xi, A, B, cameraNum);
		Ji = fResidueJacobian(xi, A, B, cameraNum, numJ);
		pk = -Ji.householderQr().solve(y);//This indicates Gauss-Newton
		if(pk(0)!=pk(0)){
			pk = -Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}
		delta2f= fHessian(xi, A, B, cameraNum, numJ, numH);//

		debugxBx = pk.dot(delta2f*pk);

		if(debugxBx<=2.0e-16){
			SelfAdjointEigenSolver<MatrixXd> eigensolver(delta2f);
			pk = eigensolver.eigenvectors().col(3); //the normalized eigen vector of max eigenvalue(expected to be positive)
			debugxBx = eigensolver.eigenvalues().maxCoeff();// pk.dot(pk) in Eigen this is 1
			if(debugxBx<2.0e-16){// if H is negative semi-definite, use negative gradient direction as search direction
				pk = -deltaf/deltaf.norm();// normalized it 
				debugxBx = 0.5;//pk.dot(delta2f*pk);
			}
		}

		alpha = -deltaf.dot(pk/debugxBx);
		xi += alpha*pk;
		deltaf = fGradient(xi, A, B, cameraNum,numJ);//
		r = (alpha*pk).norm();// deltaf.norm();//r=2*tolx;
		k++;
		(*loopnumber)++;
	}while(k<maxitr && r>tolx);

	return xi;
}


VectorXd marquardt4(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//THE MODIFIED LEVENBERG-MARQUARDT METHOD FOR NONLINEAR EQUATIONS WITH CUBIC CONVERGENCE, Fan Jinyan 2011
	int k = 0;
	MatrixXd Jk(2*cameraNum,3),delta2f(3,3), Identity3=MatrixXd::Identity(3,3);
	VectorXd xk(3),Fk(2*cameraNum),Fyk(2*cameraNum),dk(3),dkp(3),sk(3),JtFk(3),yk(3),FkJkdk(2*cameraNum),FykJkdkp(2*cameraNum);

	double r, muk=0.001, m=0.5, p0=0.3, p1=0.5, p2=0.7, delta=1, lambdak,Aredk,Predk,FkFk,FyFyk,rk;
	xk(0)=xs(0);
	xk(1)=xs(1);
	xk(2)=xs(2);

	//JtFk = fGradient(xk, A, B, cameraNum,numJ);//this is J^T F_k
	// don't check deltaf here
	do{
		Fk = fResidueVector(xk, A, B, cameraNum);// this is the residue vector F_k
		Jk = fResidueJacobian(xk, A, B, cameraNum, numJ); // this is Jacobian of Fk
		JtFk = Jk.transpose()*Fk;
		//pk = -Jk.householderQr().solve(y);
		FkFk= Fk.dot(Fk);//pow(r,2);
		lambdak = muk * FkFk;//Fk.norm();
		//delta2f= fHessian(xk, A, B, cameraNum, numJ, numH)+ lambdak*Identity3;//
		delta2f(0,0)= Jk.col(0).transpose()*Jk.col(0);
		delta2f(0,1)= Jk.col(0).transpose()*Jk.col(1);
		delta2f(0,2)= Jk.col(0).transpose()*Jk.col(2);
		delta2f(1,0)= delta2f(0,1);
		delta2f(1,1)= Jk.col(1).transpose()*Jk.col(1);
		delta2f(1,2)= Jk.col(1).transpose()*Jk.col(2);
		delta2f(2,0)=delta2f(0,2);
		delta2f(2,1)=delta2f(1,2);
		delta2f(2,2)= Jk.col(2).transpose()*Jk.col(2);

		LDLT<MatrixXd> ldlt(delta2f);
		dk = -ldlt.solve(JtFk);
		yk=xk+dk;
		dkp= -ldlt.solve(Jk.transpose()*fResidueVector(yk, A, B, cameraNum));
		sk=dk+dkp;

		Fyk = fResidueVector(yk, A, B, cameraNum);
		//r =Fk.norm();
		FyFyk =Fyk.dot(Fyk);
		Aredk = FkFk -FyFyk ;

		FkJkdk = Fk+Jk*dk;
		FykJkdkp = Fyk +Jk*dkp;

		Predk = FkFk -FkJkdk.dot(FkJkdk)+Fyk.dot(Fyk)-FykJkdkp.dot(FykJkdkp);
		rk=Aredk/Predk;

		if(rk>=p0){
			xk+=sk;
		}// otherwise do nothing

		if(rk<p1){
			muk *= 8; // times 4
		}
		else{
			if(rk>p2){
				muk = muk/8;
				muk = (muk>m?muk:m); //maximum
			}
		}// otherwise do nothing

		//JtFk = fGradient(xk, A, B, cameraNum,numJ);
		r = dk.norm();//JtFk.norm();

		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xk;
}

VectorXd marquardt3(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//THE MODIFIED LEVENBERG-MARQUARDT METHOD FOR NONLINEAR EQUATIONS WITH CUBIC CONVERGENCE, Fan Jinyan 2011
	int k = 0;
	MatrixXd Jk(2*cameraNum,3),delta2f(3,3), Identity3=MatrixXd::Identity(3,3);
	VectorXd xk(3),Fk(2*cameraNum),Fyk(2*cameraNum),dk(3),dkp(3),sk(3),JtFk(3),yk(3),FkJkdk(2*cameraNum),FykJkdkp(2*cameraNum);

	double r, muk=0.001, m=0.5, p0=0.3, p1=0.5, p2=0.7, delta=1, lambdak,Aredk,Predk,FkFk,FyFyk,rk;
	xk(0)=xs(0);
	xk(1)=xs(1);
	xk(2)=xs(2);

	JtFk = fGradient(xk, A, B, cameraNum,numJ);//this is J^T F_k
	// don't check deltaf here
	do{
		Fk = fResidueVector(xk, A, B, cameraNum);// this is the residue vector F_k
		Jk = fResidueJacobian(xk, A, B, cameraNum, numJ); // this is Jacobian of Fk
		//pk = -Jk.householderQr().solve(y);
		FkFk= Fk.dot(Fk);//pow(r,2);
		lambdak = muk * FkFk;//Fk.norm();
		delta2f= fHessian(xk, A, B, cameraNum, numJ, numH)+ lambdak*Identity3;//

		LDLT<MatrixXd> ldlt(delta2f);
		dk = -ldlt.solve(JtFk);
		yk=xk+dk;
		dkp= -ldlt.solve(Jk.transpose()*fResidueVector(yk, A, B, cameraNum));
		sk=dk+dkp;

		Fyk = fResidueVector(yk, A, B, cameraNum);
		//r =Fk.norm();
		FyFyk =Fyk.dot(Fyk);
		Aredk = FkFk -FyFyk ;

		FkJkdk = Fk+Jk*dk;
		FykJkdkp = Fyk +Jk*dkp;

		Predk = FkFk -FkJkdk.dot(FkJkdk)+Fyk.dot(Fyk)-FykJkdkp.dot(FykJkdkp);
		rk=Aredk/Predk;

		if(rk>=p0){
			xk+=sk;
		}// otherwise do nothing

		if(rk<p1){
			muk *= 8; // times 4
		}
		else{
			if(rk>p2){
				muk = muk/8;
				muk = (muk>m?muk:m); //maximum
			}
		}// otherwise do nothing

		JtFk = fGradient(xk, A, B, cameraNum,numJ);
		r =dk.norm();//JtFk.norm();

		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xk;
}

VectorXd marquardt2(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Yamashita, N., Fukushima,M.: On the rate of convergence of the Levenberg¨CMarquardtmethod
	int k = 0;
	MatrixXd Jk(2*cameraNum,3),delta2f(3,3), Identity3=MatrixXd::Identity(3,3);
	VectorXd xk(3),Fk(2*cameraNum),dk(3),JtFk(3);

	double r, lambdak;

	xk(0)=xs(0);
	xk(1)=xs(1);
	xk(2)=xs(2);

	JtFk = fGradient(xk, A, B, cameraNum,numJ);//this is J^T F_k
	// don't check deltaf here
	do{
		Fk = fResidueVector(xk, A, B, cameraNum);// this is the residue vector F_k
		Jk = fResidueJacobian(xk, A, B, cameraNum, numJ); // this is Jacobian of Fk

		lambdak = Fk.dot(Fk);//pow(r,2);

		delta2f= fHessian(xk, A, B, cameraNum, numJ, numH)+ lambdak*Identity3;//
		//LDLT<MatrixXd> ldlt(delta2f);
		dk = delta2f.ldlt().solve(-JtFk);
		xk = xk + dk;

		JtFk = fGradient(xk, A, B, cameraNum,numJ);
		r = dk.norm();//JtFk.norm();

		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xk;
}

VectorXd marquardt0(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Yamashita, N., Fukushima,M.: On the rate of convergence of the Levenberg¨CMarquardtmethod
	int k = 0;
	MatrixXd Jk(2*cameraNum,3),delta2f(3,3), Identity3=MatrixXd::Identity(3,3);
	VectorXd xk(3),Fk(2*cameraNum),dk(3),JtFk(3);

	double r, lambdak;

	xk(0)=xs(0);
	xk(1)=xs(1);
	xk(2)=xs(2);

	JtFk = fGradient(xk, A, B, cameraNum,numJ);//this is J^T F_k
	// don't check deltaf here
	do{
		Fk = fResidueVector(xk, A, B, cameraNum);// this is the residue vector F_k
		Jk = fResidueJacobian(xk, A, B, cameraNum, numJ); // this is Jacobian of Fk

		lambdak = Fk.dot(Fk);//pow(r,2);

		delta2f= Jk.transpose()*Jk + lambdak*Identity3;// Approximation// numH is unnecessary as input argument
		// delta2f= fHessian(xk, A, B, cameraNum, numJ, numH)+ lambdak*Identity3;//Full Newton type
		//LDLT<MatrixXd> ldlt(delta2f);
		dk = delta2f.ldlt().solve(-JtFk);
		xk = xk + dk;

		JtFk = fGradient(xk, A, B, cameraNum,numJ);
		r = dk.norm();//JtFk.norm();

		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xk;
}

VectorXd marquardt1(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Yamashita, N., Fukushima,M.: On the rate of convergence of the Levenberg¨CMarquardtmethod, with iLineSearch
	int k = 0, i;
	MatrixXd Jk(2*cameraNum,3),delta2f(3,3), Identity3 = MatrixXd::Identity(3,3);
	VectorXd xk(3),Fk(2*cameraNum),dk(3),JtFk(3),xt(3);

	double r, lambdak, fi, ft, gamma = 0.0001, delta =0.25, alpha, REsquare;
	xk(0)=xs(0);
	xk(1)=xs(1);
	xk(2)=xs(2);

	// Marquart based on Gauss-Newton, and inexact line search
	do{
		Fk = fResidueVector(xk, A, B, cameraNum);// this is the residue vector F_k
		Jk = fResidueJacobian(xk, A, B, cameraNum, numJ); // this is Jacobian of Fk
		JtFk = fGradient(xk, A, B, cameraNum,numJ);//this is J^T F_k
		REsquare = Fk.dot(Fk);
		lambdak = sqrt(REsquare/2/cameraNum);//use mu to determine whether pure Gauss Newton or not
		lambdak = lambdak>20?REsquare:0;

		delta2f(0,0)= Jk.col(0).transpose()*Jk.col(0)+lambdak;
		delta2f(0,1)= Jk.col(0).transpose()*Jk.col(1);
		delta2f(0,2)= Jk.col(0).transpose()*Jk.col(2);
		delta2f(1,0)=delta2f(0,1);
		delta2f(1,1)= Jk.col(1).transpose()*Jk.col(1)+lambdak;
		delta2f(1,2)= Jk.col(1).transpose()*Jk.col(2);
		delta2f(2,0)=delta2f(0,2);
		delta2f(2,1)=delta2f(1,2);
		delta2f(2,2)= Jk.col(2).transpose()*Jk.col(2)+lambdak;
		//delta2f=delta2f + lambdak*Identity3;// Approximation// numH is unnecessary as input argument
		dk = delta2f.ldlt().solve(-JtFk);

		i=0;
		alpha = 1;
		xt = xk + dk;
		if(k<1)// fix fi as initial feval; avoid too many perturbation...
			fi = REsquare;//Fk.dot(Fk);
		ft = feval(xt,A,B,cameraNum);
		while(fi-gamma*pow(alpha*dk.norm(),3)<=ft){//xt
			i++;
			alpha = pow(delta,i);
			xt = xk + alpha*dk;
			ft = feval(xt,A,B,cameraNum);
			if(i>=20)
				break;
		}
		xk = xt;//xi = xi - dx;
		r = alpha*dk.norm();//JtFk.norm();

		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xk;
}
VectorXd gaussNewtonX(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Gauss Newton: inexact Jacobian of residue; inexact delta2f ~ Ji^T Ji for Newton step
	int k;
	MatrixXd Ji(2*cameraNum,3),delta2f(3,3);
	VectorXd xi(3),y(2*cameraNum),pk(3),deltaf(3);

	double r=2*tolx, alpha, alphax = 1.0, rho=0.85,debugxBx;

	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);
	deltaf = fGradient(xi, A, B, cameraNum,numJ);//

	k = 0;
	do{
		y = fResidueVector(xi, A, B, cameraNum);
		Ji = fResidueJacobian(xi, A, B, cameraNum, numJ);
		pk = -Ji.householderQr().solve(y);
		if (pk(0)!=pk(0)){
			pk = -Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}
		delta2f(0,0)= Ji.col(0).transpose()*Ji.col(0);
		delta2f(0,1)= Ji.col(0).transpose()*Ji.col(1);
		delta2f(0,2)= Ji.col(0).transpose()*Ji.col(2);
		delta2f(1,0)=delta2f(0,1);
		delta2f(1,1)= Ji.col(1).transpose()*Ji.col(1);
		delta2f(1,2)= Ji.col(1).transpose()*Ji.col(2);
		delta2f(2,0)=delta2f(0,2);
		delta2f(2,1)=delta2f(1,2);
		delta2f(2,2)= Ji.col(2).transpose()*Ji.col(2);
		//delta2f= Ji.transpose()*Ji;// numH will be unnecessary this way in approximation;
		//delta2f=fHessian(xi, A, B, cameraNum, numJ, numH);//
		debugxBx = pk.dot(delta2f*pk);

		if(debugxBx<=2.0e-16){
			SelfAdjointEigenSolver<MatrixXd> eigensolver(delta2f);
			pk = eigensolver.eigenvectors().col(3); //the normalized eigen vector of max eigenvalue(expected to be positive)
			debugxBx = eigensolver.eigenvalues().maxCoeff();// pk.dot(pk) in Eigen this is 1
			if(debugxBx<2.0e-16){// if H is negative semi-definite, use negative gradient direction as search direction
				pk = -deltaf/deltaf.norm();// normalized it 
				debugxBx = 0.5;//pk.dot(delta2f*pk);
			}
		}
		alpha = -deltaf.dot(pk)/debugxBx;
		xi += alpha*pk;
		deltaf = fGradient(xi, A, B, cameraNum,numJ);//
		r = (alpha*pk).norm();//deltaf.norm();//r=2*tolx;
		k++;
		(*loopnumber)++;

	}while(k<maxitr && r>tolx);

	return xi;
}

VectorXd trustsk(MatrixXd deltaf, MatrixXd delta2f, VectorXd xs, double delta)
{//int cameraNum, MatrixXd A, MatrixXd B, will not be useful any more;
	// solve the trust region subproblem by conjugate gradient method; 
	// solve a model function mk, quadratic form approximation to fk;
	VectorXd sk(3),gk(3),dk(3),xi(3);
	sk<<0,0,0;
	xi<<xs(0),xs(1),xs(2);
	gk= deltaf;//fGradient(xi, A, B, cameraNum,numJ);;
	dk=-gk;

	double tolx0 = 1e-6, delta2 = delta*delta;
	double alphak, change, betak, gt,newgt, a,b,c,alphaB, Delta,sqrtDelta;
	MatrixXd Bk(3,3);
	Bk = delta2f;//fHessian(xi, A, B, cameraNum, numJ, numH);//delta2f;
	gt = gk.dot(gk);

	while(gt>tolx0){
		change = dk.dot(Bk*dk);
		alphak = gt/change;
		sk+= alphak*dk;

		if(change<0 || sk.dot(sk)>delta2){
			c=sk.dot(sk)-delta2;
			b=2*sk.dot(dk);
			a=dk.dot(dk);
			Delta = b*b-4*a*c;
			if(Delta<0)
				sqrtDelta = sqrt(-Delta);
			else
				sqrtDelta = sqrt(Delta);
			alphaB = a>0?(sqrtDelta-b)/2/a:(-sqrtDelta-b)/2/a;
			sk+=alphaB*dk;
			return sk;
		}
		gk+= alphak*(Bk*dk);
		newgt = gk.dot(gk);
		betak = newgt/gt;
		gt = newgt;
		dk+=-gk+betak*dk;
	}
	return sk;
}

VectorXd newtonTRix(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ,MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//Gauss-Newton iteration with trust region globalization
	//int k;//, maxitr= 100;
	MatrixXd delta2f(3,3),Ji(2*cameraNum,3);
	VectorXd xi(3),y(2*cameraNum),dx(3),deltaf(3),sk, pk(3);
	double r, rx, delta = 1, gammai =4, gammad =0.25, rhok, Ared, Pred;
	double fi, ft, etav =0.9, etas =0.1;//, etav =0.45, etas =0.05;//For Gauss-Newton model function;
	int control = 4;
	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);
	fi= feval(xi,A,B,cameraNum);

	//tolx = 1e-6;//
	r = 2*tolx;
	rx = r;
	int k= 0;	//(*loopnumber)++;

	while(k<maxitr && rx>tolx && r>tolx){//(r>tolx || rx>tolx)){

		y = fResidueVector(xi, A, B, cameraNum);
		Ji = fResidueJacobian(xi, A, B, cameraNum, numJ);

		dx = Ji.householderQr().solve(y);// householder Least square solver is faster;
		if (dx(0)!=dx(0)){//! isValid(dx(0))){ // when numerical exception, use more stable solver
			dx = Ji.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(y); 
		}	//

		if (control>3){// only for initialization
			ft = fi;
		}

		if(ft<feval(xi-dx,A,B,cameraNum)){//(true){//feval(xi,A,B,cameraNum)<feval(xi-dx,A,B,cameraNum)

			deltaf = Ji.transpose()*y;
			delta2f(0,0)= Ji.col(0).transpose()*Ji.col(0);
			delta2f(0,1)= Ji.col(0).transpose()*Ji.col(1);
			delta2f(0,2)= Ji.col(0).transpose()*Ji.col(2);
			delta2f(1,0)= delta2f(0,1);
			delta2f(1,1)= Ji.col(1).transpose()*Ji.col(1);
			delta2f(1,2)= Ji.col(1).transpose()*Ji.col(2);
			delta2f(2,0)=delta2f(0,2);
			delta2f(2,1)=delta2f(1,2);
			delta2f(2,2)= Ji.col(2).transpose()*Ji.col(2);
			// use trust region only when function value increases
			sk = trustsk(deltaf, delta2f, xi, delta);

			Ared = feval(xi,A,B,cameraNum) - feval(xi+sk,A,B,cameraNum);
			//Pred = -sk.dot(deltaf)- sk.dot(delta2f*sk)*0.5;// For full-Newton
			Pred = -sk.dot(deltaf)*2- sk.dot(delta2f*sk);
			rhok = Ared/(Pred+eps);

			if(rhok>etav){// >0.9, mk fits fk very well
				dx = -sk;
				delta *= gammai;
				control =1;
			}
			else
				if(rhok>=etas){ //0.1< rho < 0.9, mk fits fk 
					dx = -sk; 
					// delta doesnot change;
					control =2;
				}
				else{// rhok< etas=0.1, mk does not fit fk
					delta *= gammad;
					dx<<0,0,0;
					control = 0;
				}
		}
		//
		if (control>0){
			xi = xi - dx;
			fi = ft;
			ft = feval(xi,A,B,cameraNum);
			//deltaf = Ji.transpose()*y;//fGradient(xi, A, B,cameraNum,numJ);//
			//rx = ldlt.solve(y).norm();// approximation should work
			rx = dx.norm();//(fHessian(xi, A, B, cameraNum, numJ,numH).ldlt().solve(y)).norm();
			r = fi - ft;// y.norm();
			//(*loopnumber)++;
		}
		(*loopnumber)++;
		k +=1;
	}

	return xi;
}

VectorXd dampedNewtonX(int cameraNum, MatrixXd A, MatrixXd B, MatrixXd numJ, MatrixXd numH, VectorXd xs, double tolx, int *loopnumber){
	//exact Newton, with exact optimal step length search via 2nd order Taylor series expansion
	int k;
	MatrixXd delta2f(3,3);//Ji(2*cameraNum,3),
	VectorXd xi(3),pk(3),deltaf(3);//y(2*cameraNum),

	double r=2*tolx, alpha, debugxBx;//, alphax = 1.0, rho=0.85;, rx = r

	xi(0)=xs(0);
	xi(1)=xs(1);
	xi(2)=xs(2);

	deltaf = fGradient(xi, A, B, cameraNum,numJ);//

	k = 0;
	do{
		delta2f= fHessian(xi, A, B, cameraNum, numJ, numH);////deltaf = fGradient(xi, A, B, cameraNum,numJ);
		pk = - delta2f.ldlt().solve(deltaf);

		debugxBx = pk.dot(delta2f*pk);

		if(debugxBx<=2.0e-16){
			SelfAdjointEigenSolver<MatrixXd> eigensolver(delta2f);
			pk = eigensolver.eigenvectors().col(3); //the normalized eigen vector of max eigenvalue(expected to be positive)
			debugxBx = eigensolver.eigenvalues().maxCoeff();// pk.dot(pk) in Eigen this is 1
			if(debugxBx<2.0e-16){// if H is negative semi-definite, use negative gradient direction as search direction
				pk = -deltaf/deltaf.norm();// normalized it 
				debugxBx = 0.5;//pk.dot(delta2f*pk);
			}
		}
		alpha = -deltaf.dot(pk)/debugxBx;
		xi += alpha*pk;
		deltaf = fGradient(xi, A, B, cameraNum,numJ);//
		r = (alpha*pk).norm();// deltaf.norm();//r=2*tolx;
		//rx= deltaf.norm();
		k++;
		(*loopnumber)++;

	}while(k<maxitr && (r>tolx));//||rx>tolx

	return xi;
}

string getCurrentDate(){
	//Enumeration of the months in the year
	const char* months[] = {"Jan", "Feb", "Mar", "Apr", "May", "Jun", "Jul", "Aug", "Sep", "Oct", "Nov", "Dec"};
	const char* hours[] = {"00","01","02","03","04","05","06","07","08","09","10","11","12","13","14","15","16",
		"17","18","19","20","21","22","23","24","25","26","27","28","29","30","31","32","33","34","35","36","37",
		"38","39","40","41","42","43","44","45","46","47","48","49","50","51","52","53","54","55","56","57","58","59"};
	//Get the current system date time
	SYSTEMTIME st; 
	//GetSystemTime(&st); // UTC time (that of Greenwich, England)
	GetLocalTime(&st);   // local time zone
	//Construct the string in the format "09_15-Jan_23-2014"
	ostringstream ss;
	ss<<hours[st.wHour]<<"_"<<hours[st.wMinute]<<"_"<<hours[st.wSecond]<<
		"-"<<months[st.wMonth-1]<<hours[st.wDay]<<"-"<<st.wYear;
	//Extract the string from the stream
	return ss.str();
}

string getCurrentDate_f(){
	//Enumeration of the months in the year, for reports
	const char* months[] = {"Jan", "Feb", "Mar", "Apr", "May", "Jun", "Jul", "Aug", "Sep", "Oct", "Nov", "Dec"};
	const char* hours[] = {"00","01","02","03","04","05","06","07","08","09","10","11","12","13","14","15","16",
		"17","18","19","20","21","22","23","24","25","26","27","28","29","30","31","32","33","34","35","36","37",
		"38","39","40","41","42","43","44","45","46","47","48","49","50","51","52","53","54","55","56","57","58","59"};
	//Get the current system date time
	SYSTEMTIME st; 
	//GetSystemTime(&st); // UTC time (that of Greenwich, England)
	GetLocalTime(&st);   // local time zone
	//Construct the string in the format "09:15 Jan 23, 2014"
	ostringstream ss;
	ss<<hours[st.wHour]<<":"<<hours[st.wMinute]<<":"<<hours[st.wSecond]<<
		" "<<months[st.wMonth-1]<<" "<<hours[st.wDay]<<", "<<st.wYear;
	//Extract the string from the stream
	return ss.str();
}

int main()
{
	const double eps =std::numeric_limits<double>::epsilon();

	concolinit();
	SetConsoleTitle("Newton-Type Local Triangulator 2014(dinosaur.lc)");// Project Property, general , character set: no set

	cout<<endl<<red<<"Newton-Type local triangulator(per Oxford visual geometry group data format)"<<endl;
	cout<<dark_yellow<<      " Dec 05 2013 -- Feb 11 2014, for peer review reference "<<endl;
	cout<<blue<<      "  How to use: "<<endl;
	cout<<      "  1) if you see this, it already works properly on a Windows operating system"<<endl;
	cout<<      "  2) place the ";
	setcolor(dark_cyan,defbackcol);//setcolor(red,yellow);
	cout<<" dinosaur.lc ";
	cout<<blue<<"data file in the same directory as the Calculator"<<endl; 
	//cout<<      "  2) place the 'dinosaur.lc' data file in the same directory as the Calculator"<<endl; 
	cout<<      "  3) Note: only the exact filename highlighted above is accepted;"<<endl
		<<      "     see 'README.txt' and example files for more details."<<endl
		<<      "     data sets: "<<cyan<<"http:"<<"//www.robots.ox.ac.uk/~vgg/data/data-mview.html"<<endl; 
	ifstream fdata("dinosaur.lc");//("d:\\dinosaur.lc");
	if (fdata.fail()){
		cerr<<red<<"open file error"<<endl;
		setcolor(white,defbackcol);
		system("pause");
		_exit(-127);
	}

	//read the lc file header
	const int headerlines=3;
	string headerID   = "Jingle_bells,_jingle_bells,_Jingle_all_the_way!",
		headerID01 = "Twinkle,_twinkle,_little_star,_How_I wonder_what_you_are!";
	int allCameraNum, pointNum;
	string headerline, headerword;

	for(int headercount=0; headercount<headerlines; headercount++)
	{
		std::getline(fdata,headerline);// read a line
		stringstream streamx(headerline); 
		streamx>>headerword;

		if (headercount==0){
			//cout<<headerword.c_str()<<" vs "<<(char *)"Ziqiang_is_great!"<<endl;
			if(headerword != headerID && headerword !=headerID01){
				cerr<<red<<"Wrong file format!! "<<endl
					<<white<<" The first line of the "<<cyan<<"dinosaur.lc"
					<<white<<"data file must be "<<yellow<<"Jingle_bells,_jingle_bells,_Jingle_all_the_way!"<<endl;
				setcolor(white,defbackcol);
				system("pause");
				_exit(-128);
			}
		}

		if (headercount==1)
			allCameraNum = atoi(headerword.c_str());//stoi(headerword);
		if(headercount==2)
			pointNum = atoi(headerword.c_str());//stoi(headerword);
	}

	//struct _timeb t1,t2;
	double t;
	//clock_t global_timer = clock();// other OS than windows
	//CStopWatch ss;
	CStopWatch global_timer,ss, ssloading, sspretreating ,ssindexing;
	global_timer.startTimer();
	setcolor(red,yellow);
	cout<<"Total camera number is: "<<allCameraNum<<endl;
	cout<<"Total point number is: "<<pointNum<<endl;
	setcolor(white,defbackcol);

	cout<<"Loading data, please wait ..."<<endl;
	ssloading.startTimer();

	MatrixXd AA(3*allCameraNum,4);// for all cameras
	MatrixXd AAd(3*allCameraNum,4);
	int counter01 =0;
	//int rows01,cols01;
	div_t divdata;

	for (int i=0;i<allCameraNum;i++){
		std::getline(fdata,headerline);// read a line
		stringstream streamx(headerline); 

		for (int j=0;j<12;j++){
			streamx>>headerword; // word by word conversion
			divdata= div(counter01,4);
			AA(3*i+divdata.quot,divdata.rem)=atof(headerword.c_str());//headerword.c_str(); // mpreal cameras
			AAd(3*i+divdata.quot,divdata.rem)=atof(headerword.c_str());//double for symmedian
			counter01+=1;
		}
		counter01=0;
	}

	MatrixXd BB(pointNum,2*allCameraNum);
	MatrixXd  BBd(pointNum,2*allCameraNum);

	int counter02= 0;
	//int rows02, cols02;
	for (int i=0;i<pointNum;i++){
		std::getline(fdata,headerline);// read a line
		stringstream streamx(headerline); 

		for (int j=0;j<2*allCameraNum;j++){
			streamx>>headerword;
			BB(i,counter02) = atof(headerword.c_str());//headerword.c_str();// raw mpreal 2D image with -1s
			BBd(i,counter02) = atof(headerword.c_str()); // raw double 2D image with -1s
			counter02+=1;
		}
		counter02 = 0;
	}

	ssloading.stopTimer();// data importing finished here
	double tLoading = ssloading.getElapsedTime();

	ssindexing.startTimer();

	double criteria = -1.00;
	MatrixXi index = (BB.array() !=criteria).cast<int>();// index is also (pointNum, 2*allCameraNum)
	VectorXi viewNum(pointNum);
	for(int i=0;i<pointNum;i++){
		viewNum(i) = index.row(i).sum()/2;
	}
	ssindexing.stopTimer();
	double tIndexing = ssindexing.getElapsedTime();

	fdata.close();

	sspretreating.startTimer();
	// All Ks Rs and ts (for symmedian point, double would be OK)
	MatrixXd KRs(3*allCameraNum,7);//Ks(3*allCameraNum,3), Rs(3*allCameraNum,3);

	for (int i=0;i<allCameraNum;i++){
		KRs.block<3,7>(3*i,0)= KRt(AAd.block<3,4>(3*i,0));
	}

	// numerical Jacobian of all cameras (for solving normal equation, mpreal)
	MatrixXd numJ = numJacobian(allCameraNum,AA);
	// numerical Hessian vectors for Jacobian used in Newton iteration
	MatrixXd numH = numHessian(allCameraNum,AA);
	// Only the even colums of index matrix
	MatrixXi iIndex = MatrixXi::Map(index.data(),pointNum, allCameraNum, OuterStride<>(2*pointNum));

	int maxViewNum = viewNum.maxCoeff();// 21 for Dinosaur
	VectorXi cameraPosition = VectorXi::Zero(maxViewNum);;// =VectorXi::Zero(cameraNum);
	MatrixXd Aid = MatrixXd::Zero(3*maxViewNum,4); // cameras only used by current point, for symmedian point
	VectorXd Bid = VectorXd::Zero(2*maxViewNum); // lambda i is not used?

	MatrixXd Ai = MatrixXd::Zero(3*maxViewNum,4); // cameras only used by current point, for symmedian point
	VectorXd Bi = VectorXd::Zero(2*maxViewNum), lambda = VectorXd::Ones(maxViewNum);// mpreal images and projective depth

	MatrixXd KRsi=MatrixXd::Zero(3*maxViewNum,7);//for Symmedian initial value

	sspretreating.stopTimer();
	double tPretreating = sspretreating.getElapsedTime();

	cout<<red<<"Data importing finished !"<<endl;
	cout<<"Time on loading - indexing - pretreating:"<<endl
		<<"       "<<white<<setw(8)<<tLoading<<red<<" - "<<white<<setw(8)<<tIndexing<<red<<" - "<<white<<setw(10)<<tPretreating<<red<<" (seconds)"<<endl;
	cout<<green<<"Please select a desired algorithm number for triangulation:"<<endl<<endl;

	char *algorithmString;
	cout<<"  0: Newton-Raphson iteration"<<endl;
	cout<<"  1: Gauss-Newton method"<<endl;
	cout<<"  2: Gauss-Newton with trust region"<<endl;
	cout<<"  3: Jarratt iteration"<<endl;
	cout<<"  4: Newton-Raphson iteration with Greenstadt modification"<<endl;
	cout<<"  5: Levenberg-Marquardt-Fan algorithm 2011Cubic"<<endl;
	cout<<"  6: Levenberg-Marquardt-Yamashita-Fukushima 2000"<<endl;
	cout<<"  7: Levenberg-Marquardt general algorithm"<<endl;
	cout<<"  8: exact Newton line search, alpha dx norm as stopping criterion"<<endl;
	cout<<"  9: Gauss-Newton with Armijo line search"<<endl;
	cout<<" Otherwise: inexact Newton line search, alpha dx norm as stopping criterion"<<endl;
	setcolor(white,defbackcol);

	char algorithmChoice =_getch();//cin.get(algorithmChoice);//cin>>algorithmChoice; //getchar();//
	cout<<endl<<red<<"Algorithm selected is : "<<endl;
	//cout<<"  ";
	switch(algorithmChoice){
case '0':  // Newton-Raphson, 
	algorithmString = "Newton-Raphson";
	//scene = newtonx(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '1':  // Gauss-Newton with line search ()
	algorithmString = "Gauss-Newton method";
	//scene = gaussNewtonX(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//inexact Newton
	break;
case '2': //Gauss-Newton with trust region strategy
	algorithmString = "Gauss-Newton with trust region strategy";
	//scene = newtonTR(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '3':  // Newton-Jarratt iteration
	algorithmString = "Newton-Jarratt iteration";
	//scene = Jarratt(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '4': //Newton-Raphson iteration with Greenstadt modification
	algorithmString = "Newton-Raphson iteration with Greenstadt modification";
	//scene = newtony(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber,&positiveDefinitiveFailure);
	break;
case '5': //  Levenberg-Marquardt-Fan algorithm 2011Cubic
	algorithmString = "Levenberg-Marquardt-Fan algorithm 2011Cubic";
	//scene = marquardt3(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '6': //  Levenberg-Marquardt-Yamashita-Fukushima 2000
	algorithmString = "Levenberg-Marquardt-Yamashita-Fukushima 2000";
	//scene = marquardt2(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '7': // inexact Newton,  Levenberg-Marquardt-Yamashita-Fukushima 2000
	algorithmString = "Inexact Newton,Levenberg-Marquardt-Yamashita-Fukushima 2000";
	//scene = marquardt0(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '8': // inexact Newton,  Levenberg-Marquardt-Yamashita-Fukushima 2000
	algorithmString = "Exact damped Newton line search, alpha dx norm stopping criterion";
	//scene = dampedNewtonX(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '9': // inexact Newton,  Levenberg-Marquardt-Yamashita-Fukushima 2000
	algorithmString = "Gauss-Newton with Armijo line search";
	//scene = testAlgorithms(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
default: // damped Newton line search, alpha dx norm as stopping criterion
	algorithmString = "Default inexact damped Newton line search, alpha dx norm stopping criterion";
	//scene = dampedNewton(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
	}
	cout<<"    "<<algorithmChoice<<": "<<algorithmString<<endl<<endl;
	setcolor(white,defbackcol);
	system("pause");

	int displayInterval;
	if(pointNum<=8000){
		// 10 times 
		displayInterval = 500>pointNum/5000*500?500:pointNum/5000*500;
	}else
		if(pointNum<=100000){
			// 20 times
			displayInterval = 2500>pointNum/10000*500?2500:pointNum/10000*500;
		}else{
			// 30 times
			displayInterval = 5000>pointNum/30000*1000?5000:pointNum/30000*1000;
		}

		cout<<endl<<"   Start triangulating [ display every "<<yellow<<displayInterval<<white<<" points ] ..."<<endl<<endl; 
		int cameraNum;// this is important

		VectorXd x0 = VectorXd::Ones(3);
		double tolx= 1e-12;//sqrt(eps);////9e-9; //1e-16;// 1e-14;//
		VectorXd scene = VectorXd::Zero(3);

		MatrixXd J= MatrixXd::Zero(2*maxViewNum,12), H = MatrixXd::Zero(12*maxViewNum,4);
		FILE * pFileTXT, *pFileTXTx;

		char *output00="dinosaur"; // Identify the data type: for "Oxford visual geometry group" data
		const char* output01x="_Results"; // x,y,z coordinates
		const char* output02x="_Summary";// timing, accuracy and other summary
		string buf01(output00);
		string buf02(output00);
		//Insert cameraNum, pointNum and imageCoordinates into output file names;
		char numbuf01[(((sizeof allCameraNum) * CHAR_BIT) + 2)/3 + 2];// number of all cameras
		sprintf_s(numbuf01,sizeof(numbuf01),"%d", allCameraNum);
		char numbuf02[(((sizeof pointNum) * CHAR_BIT) + 2)/3 + 2]; // number of all 3D points
		sprintf_s(numbuf02,sizeof(numbuf02), "%d", pointNum);
		buf01=buf01.append(numbuf01) + "-" + numbuf02 + "-" + "A" + algorithmChoice + output01x + getCurrentDate();
		buf02=buf02.append(numbuf01) + "-" + numbuf02 + "-" + "A" + algorithmChoice + output02x + getCurrentDate();

		std::string creationDateStr = getCurrentDate_f();
		char * fileCreationDate = new char[creationDateStr.size() + 1];
		stdext::checked_array_iterator<char *> chkd_test_array(fileCreationDate, creationDateStr.size() + 1);
		std::copy(creationDateStr.begin(), creationDateStr.end(), chkd_test_array);// fileCreationDate);
		fileCreationDate[creationDateStr.size()] = '\0';

		//printf("Report created at %s\n",fileCreationDate);
		const char* output01 = buf01.append(".txt").c_str();
		const char* output02 = buf02.append(".txt").c_str();

		errno_t err01,err02;

		err01 =fopen_s(&pFileTXT,output01,"a");
		//pFileTXT = fopen(output01,"a");//fopen("D:\\testDinosaurTriangulationOutput.txt","a");// use "a" for append, "w" to overwrite
		fprintf(pFileTXT,"Supporting material to Newton-Type Local Triangulator; created at: %s\n",fileCreationDate);
		fprintf(pFileTXT,"Algorithm: %s; Eigen C++ version: %d.%d.%d\n",algorithmString,EIGEN_WORLD_VERSION, EIGEN_MAJOR_VERSION,EIGEN_MINOR_VERSION);
		fprintf(pFileTXT,"%d-%d (allCameraNum-pointNum); %d (max camera number);  epsilon used is %.16e \n",allCameraNum,pointNum,maxViewNum,eps);
		fprintf(pFileTXT,"NOTE: There is a brief summary at the bottom and a separate time consumption table TXT file.\n",pointNum);
		fprintf(pFileTXT,"---------------------------------------------------------------------------------------------------------------------\n");
		fprintf(pFileTXT,"             \t----- Symmedian point ---\t--- Final solution ---\t--- Supplementary Information -----\n");
		fprintf(pFileTXT,"---------------------------------------------------------------------------------------------------------------------\n");
		VectorXd timeConsumption(pointNum),// time consumption by each point
			rho_symm(pointNum), // curvature at final
			gamma_symm(pointNum), // cameraNum average residue vector norm
			rho_f(pointNum), // curvature final
			gamma_f(pointNum); // cameraNum average residue vector norm
		//clock_t startTime;
		VectorXd reprojectionerror=VectorXd::Zero(pointNum), Kantorovich=VectorXd::Zero(pointNum),
			reprojectionerrorSymm=VectorXd::Zero(pointNum), KantorovichSymm=VectorXd::Zero(pointNum);

		VectorXi iterativeLoops =VectorXi::Zero(pointNum);

		double totalRE = 0;
		int loopnumber;

		//namespace pt = boost::posix_time; 
		int positiveDefinitiveFailure = 0; //The number of Jacobians obtained which are not positive definite
		bool positiveDefinite;
		int fInconsistencyNumber = 0, mInconsistencyNumber = 0;
		VectorXb fOptimality(pointNum),mSolvability(pointNum);//=VectorXb::Ones//VectorXb::Ones
		//std::boolalpha;// boolvar?"True":"False"
		VectorXd K_lc(3),g_lc(3), pk_lc(3);
		MatrixXd Hessian_lc(3,3);
		double alphak;

		int SolvableNum =0, HardCaseNum = 0, GlobalNum =0, LocalNum =0;

		for (int pointloop=0;pointloop<pointNum;pointloop++){
			loopnumber = 0;

			cameraNum = viewNum(pointloop);// for each point this value is different, 


			if(pointloop==0||(pointloop+1)%displayInterval==0|| pointloop+1==pointNum){
				cout<<"   Point No."<<setw(5)<<pointloop+1<<"  from"<<setw(4)<<cameraNum<<" views "<<fixed<<setw(7)<<setprecision(3)<<(pointloop+1)*100/(double)pointNum<<"% done."<<endl;
			}

			int k=0;
			for (int j=0;j<allCameraNum;j++){
				if (iIndex(pointloop,j)==1){
					cameraPosition(k)=j;//position of views visible
					k+=1;
				}
			}

			ss.startTimer();

			for (int j=0; j<cameraNum; j++){// obtain the desired cameras and images
				// double for symmedian point
				Aid.block<3,4>(3*j,0) = AAd.block<3,4>(3*cameraPosition(j),0);

				Bid (2*j) = BBd (pointloop,2*cameraPosition(j));
				Bid (2*j+1) = BBd (pointloop,2*cameraPosition(j)+1);

				KRsi.block<3,7>(3*j,0) =KRs.block<3,7>(3*cameraPosition(j),0);

				//double for nonlinear normal equation
				Ai.block<3,4>(3*j,0) = AA.block<3,4>(3*cameraPosition(j),0);
				Bi (2*j) = BB (pointloop,2*cameraPosition(j));
				Bi (2*j+1) = BB (pointloop,2*cameraPosition(j)+1);

				J.block<2,12>(2*j,0)= numJ.block<2,12>(2*cameraPosition(j),0);
				H.block<12,4>(12*j,0)= numH.block<12,4>(12*cameraPosition(j),0);
			}
			//startTime = clock();// timer

			x0 = Symmedian(cameraNum,KRsi,Bid);

			switch(algorithmChoice){
case '0':  // Newton-Raphson, 
	scene = //newton_iLineSearch(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
		newtonx(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '1':  // Gauss-Newton method ()
	scene = //gaussNewton_(cameraNum,Ai,Bi,x0,tolx,&loopnumber);//Gauss Newton using finite difference gradient
		gaussNewton(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//inexact Newton
	break;
case '2': //Gauss-Newton with trust region strategy
	scene = //newtonTRi(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//
		newtonTRix(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//inexact Newton with trust region
	//newtonTR(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber); // exact Newton with trust region
	break;
case '3':  // Newton-Jarratt iteration
	scene = Jarratt(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '4': //Newton-Raphson iteration with Greenstadt modification
	scene = newtony(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber,&positiveDefinitiveFailure);
	//newtonLDLT(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber,&positiveDefinitiveFailure);
	break;
case '5': //  Levenberg-Marquardt-Fan algorithm 2011Cubic
	scene = marquardt4(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);// use J^TJ as B_k
	//marquardt3(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber); // use Delta2f as B_k
	break;
case '6': //  Levenberg-Marquardt-Yamashita-Fukushima 2000
	scene = marquardt1(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//Gauss Newton Marquardt with inexact line search
	// marquardt2(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber); // FullNewton Marquardt
	break;
case '7': // inexact Newton,  Levenberg-Marquardt-Yamashita-Fukushima 2000
	scene = marquardt0(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '8': // damped Newton line search, alpha dx norm as stopping criterion
	scene = dampedNewtonX(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
case '9': // Gauss-Newton, with modified Armijo backtracking line search
	scene =  newtonzls(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);
	break;
default: // damped Newton line search, alpha dx norm as stopping criterion
	scene = newtonTRix(cameraNum,Ai,Bi,J,H,x0,tolx,&loopnumber);//
	break;
			}

			ss.stopTimer();
			t = ss.getElapsedTime();//
			timeConsumption(pointloop) = t;//(clock()-startTime)/(double)CLOCKS_PER_SEC; // time consumption in seconds for other OS
			iterativeLoops(pointloop) = loopnumber;
			rho_symm(pointloop) = CurvatureRho_(x0,Ai,Bi,cameraNum,J,H);
			rho_f(pointloop) = CurvatureRho_(scene,Ai,Bi,cameraNum,J,H);

			reprojectionerror(pointloop) = feval(scene,Ai,Bi,cameraNum);
			gamma_f(pointloop) = sqrt(reprojectionerror(pointloop));///2/cameraNum

			Hessian_lc = fHessian(scene, Ai, Bi,cameraNum,J,H);
			positiveDefinite = isSemiPositiveDefinite(Hessian_lc);

			g_lc = fGradient(scene,Ai,Bi,cameraNum,J);
			K_lc = Hessian_lc.householderQr().solve(g_lc);
			if(K_lc(0)!=K_lc(0)){
				Kantorovich(pointloop) = (Hessian_lc.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(g_lc)).norm();
			}
			alphak = abs(K_lc.dot(g_lc)/K_lc.dot(Hessian_lc*K_lc));
			Kantorovich(pointloop)= alphak*K_lc.norm();


			reprojectionerrorSymm(pointloop) = feval(x0,Ai,Bi,cameraNum);
			gamma_symm(pointloop) = sqrt(reprojectionerrorSymm(pointloop));///2/cameraNum

			Hessian_lc = fHessian(x0, Ai, Bi,cameraNum,J,H);

			g_lc = fGradient(x0,Ai,Bi,cameraNum,J);
			K_lc = Hessian_lc.householderQr().solve(g_lc);
			if(K_lc(0)!=K_lc(0)){
				K_lc = Hessian_lc.jacobiSvd( Eigen::ComputeThinU | Eigen::ComputeThinV ).solve(g_lc);
			}
			alphak =abs(K_lc.dot(g_lc)/K_lc.dot(Hessian_lc*K_lc));
			KantorovichSymm(pointloop)= alphak*K_lc.norm();
			mSolvability(pointloop)= (pow(gamma_symm(pointloop),2)<pow(rho_symm(pointloop),2))&&(Kantorovich(pointloop)<1.0e-5);
			fOptimality(pointloop)=(pow(gamma_f(pointloop),2)<pow(rho_f(pointloop),2))&&(KantorovichSymm(pointloop)<9.9)&&(reprojectionerrorSymm(pointloop)>=reprojectionerror(pointloop))&&positiveDefinite;// mSolvability(pointloop)&&

			if(mSolvability(pointloop)){
				SolvableNum++;
			}else
				HardCaseNum++;

			if(fOptimality(pointloop))
				GlobalNum++;
			else
				LocalNum++;

			fprintf(pFileTXT,"Point  No.%7d\t%20.12lf\t%20.15lf\tLoop No.\t%5d\tof %5d; \n",pointloop+1,x0(0),scene(0),loopnumber,maxitr);
			fprintf(pFileTXT,"      %5d views\t%20.12lf\t%20.15lf\tR.E.(0)\t%.6e\tK.lc(0)\t%.6e",cameraNum,x0(1),scene(1),reprojectionerrorSymm(pointloop),KantorovichSymm(pointloop));
			fprintf(pFileTXT,boolSolvable(mSolvability(pointloop)));
			fprintf(pFileTXT," %.12lf s\t%20.12lf\t%20.15lf\tR.E.(f)\t%.6e\tK.lc(f)\t%.6e",timeConsumption(pointloop),x0(2),scene(2),reprojectionerror(pointloop),Kantorovich(pointloop));
			fprintf(pFileTXT,boolOptimal(fOptimality(pointloop)));
		}//End of point by point loop
		totalRE = reprojectionerror.sum();
		double totalREsymm = reprojectionerrorSymm.sum();

		fprintf(pFileTXT,"--------------------------------------------------------------------------------------------\n");
		fprintf(pFileTXT,"Total symmedian point reprojection error is \n%20.20lf: \n",totalREsymm);
		fprintf(pFileTXT,"Maximum symmedian point K_{LC} distance is \n%.15E: \n",KantorovichSymm.maxCoeff());
		fprintf(pFileTXT,"Hard case number %d and solvable case number %d of all %d points; \n",HardCaseNum,SolvableNum,pointNum);
		fprintf(pFileTXT,"\nTotal final reprojection error is \n%20.20lf: \n",totalRE);
		fprintf(pFileTXT,"Maximum final K_{LC} distance is \n%.15E: \n",Kantorovich.maxCoeff());
		fprintf(pFileTXT,"Global solution number %d and possible local solution number %d of all %d points; \n",GlobalNum,LocalNum,pointNum);
		fprintf(pFileTXT,"Total time consumption is %20.20lf seconds(with data importing, exporting and displaying excluded)\n",timeConsumption.sum());
		fprintf(pFileTXT,"Time on loading - indexing - pretreating: %.12lf - %.12lf - %.15lf seconds\n",tLoading,tIndexing,tPretreating);
		fclose (pFileTXT);

		err02 =fopen_s(&pFileTXTx,output02,"a");//pFileTXTx = fopen(output02,"a");
		fprintf(pFileTXTx,"Algorithm: %s; report created at: %s\n",algorithmString,fileCreationDate);
		fprintf(pFileTXTx,"%12.10lf(final)\t%12.10lf(symm) <--Total reprojection errors; Eigen C++ version %d.%d.%d;\n",totalRE,totalREsymm,EIGEN_WORLD_VERSION, EIGEN_MAJOR_VERSION,EIGEN_MINOR_VERSION);
		fprintf(pFileTXTx,"%d-%d <--(allCameraNum-pointNum); %d (max camera number); HardCase and local solution numbers: %d-%d-%d \nMax final K_{LC}: %.15E,  %d jacobians are Not positive definite\n",allCameraNum,pointNum,maxViewNum,HardCaseNum,LocalNum,pointNum,Kantorovich.maxCoeff(),positiveDefinitiveFailure);
		fprintf(pFileTXTx,"%15.12lf seconds <--(Triangulation time with importing-indexing-pretreating(%.8lf-%.8lf-%.10lf), exporting and displaying excluded); epsilon: %.16e\n",timeConsumption.sum(),tLoading,tIndexing,tPretreating,eps);
		fprintf(pFileTXTx,"\n\nNo.\tViewNo.\t   Time(seconds) \t Loops\tReproj.error(final) \t  K_{LC}(final) \t   Reproj.error(symm)\t K_{LC}(symm) \t   Curvature rho_f\tgamma_f\t   Curvature rho_m\tgamma_m\n");
		for(int i=0;i<pointNum;i++){
			fprintf(pFileTXTx,"%4d\t%2d\t%20.18lf\t%4d\t%20.18lf\t%.18e\t%10.10lf\t%10.10e\t %lf\t%lf\t%lf\t%lf\n",i+1,viewNum(i),timeConsumption(i),iterativeLoops(i),reprojectionerror(i),Kantorovich(i),reprojectionerrorSymm(i),KantorovichSymm(i),rho_f(i),gamma_f(i),rho_symm(i),gamma_symm(i));
		}
		fclose (pFileTXTx);
		global_timer.stopTimer(); //global_timer.getElapsedTime()
		cout<<endl<<"  Triangulating finished !"<<endl
			<<"  Total point number triangulated : "<< pointNum<<" points;"<<endl
			<<"  Total time elapse :"<<yellow<<global_timer.getElapsedTime()<<white<<" seconds;"<<endl
			<<"  Time consumption on triangulation :"<<red<<timeConsumption.sum()<<white<<" seconds;"<<endl
			<<"  Outputs were appended to:"<<endl
			<<"       "<<yellow<<output01<<white<<"     and "<<endl 
			<<"       "<<yellow<<output02<<white<<" ;"<<endl
			<<"  Please check them."<<endl
			<<"  Thank you!"<<endl<<endl;
		system("pause");
		return 0;
}

==> README_Newton-type_iterative_triangulator.txt <==
Usage of the supporting materials to "A Note on Newton-type Local Solver for Multiple-view L2 Triangulation
(For peer review)

#############  Source code  #############
1. There are two separate files in visual C++:

1.1 NewtonTypeLocalSolver.cpp
1.2 colcon.h (header for highlighting )

2. Eigen C++ template library is used for linear algebra algorithm implementation:
http://eigen.tuxfamily.org/index.php?title=Main_Page
The most recent 3.2.1 version and other 3.x.x version all work properly;

3. Complier and platform:

They are tested successfully in Visual C++ 2008 and 2010 on a Windows 7 32-bit(x86) machine;

3.1 Add the .cpp file as source and .h as header to a newly created empty console project, and:
select the solution name in solution explorer, then select "property" in the right mouse button menu, set the
"General >> Project defaults >> character set " value into "no set";

3.2 use "release" built options before building or the thus obtained binary will be larger and slower;

3.3 The folder of Eigen C++ template library("Eigen" folder only is enough) has to be added into the "included directories";

############# Executable binary ########

NewtonTypeLocalSolver.exe (and the HugeDataLoader.exe for larger data set in .txt format)
is a prebuilt executable triangulator prototype for peer review reference only.

1. working on the following Windows Operating systems only:
Windows 32-bit (x86) architecture, Windows XP, ~ Windows 7

2. data file *.lc
The *.lc data files accepted are actually in text format. 
We collected calibrated data sets from:
http://www.robots.ox.ac.uk/~vgg/data/data-mview.html
http://www.thereckingball.com/triangulation.php
http://grail.cs.washington.edu/projects/bal/

Below is an example of the header of the *.lc data file  which consists the first three lines:

Jingle_bells,_jingle_bells,_Jingle_all_the_way!
10
672

The first line is the LC file format ID;
The second line indicates the total number of camera lines(12 data separated by 11 blanks);
The third line represents the total number of 2D image data lines; -1.00 indicates invisible(missing) data;

see sample *.lc data set files for further reference.

Note that: the current data set format use a data structure with redundancy therefore is not suitable to handle most of the huge data sets immediately in:
http://grail.cs.washington.edu/projects/bal/

3. usage:
rename "yourData dinosaur.lc" file into "dinosaur.lc" (the calculator accepts exact this file name only)
and put the "dinosaur.lc" data file which consists of a three line header, camera data and image coordinates data, under the same directory where the exe calculator locates.

Double click the calculator then it will start to work. Follow the prompt line instruction and press desired number keys to choose algorithms.
Only the followoing algorithms are favorable methods; 
No. 0,  Newton-Raphson with accurate first and second order derivatives of the reprojection error cost function
No. 1,  Gauss-Newton iteration with accurage J and r;
No. 2,  Gauss-Newton hybrid with trust region strategy(trust region version gGN, global Gauss-Newton; robust and favorable);
No. 9,  Gauss-Newton hybrid with Armijo backtracking line search(line search version gGN, global Gauss-Newton; robust and most favorable in most cases);

other algorithms are only for comparison but are not preferred.

Note: Press number key when being asked in command line to choose desired algorithm number and then press any key to start computation.

4. Output reports:
Symmedian point result and L2 optimal triangulation results will be given in one report, which is always named as :
"dinosaur" + data info + algorithm info + "results" + date info + ".txt"

Timing related details will be given in another TXT file, which is always named as:
"dinosaur" + date info + algorithm info + "summary" + date info + ".txt"

If there are already files with exactly the same name(s), the new data will be appended to the existing files.

5. Others
Notepad++ (http://notepad-plus-plus.org/news/notepad-6.5.4-release.html) is recommended for view and editing of the data set and reports.
Further comparison info can be obtained in a spread sheet based on the reports generated.

==> concol.h.txt <==
#ifndef _INC_EKU_IO_CONCOL
#define _INC_EKU_IO_CONCOL

/*Header file to color text and background in windows console applications
Global variables - textcol,backcol,deftextcol,defbackcol,colorprotect*/

#include<windows.h>
#include<iosfwd>

namespace eku
{

#ifndef CONCOL
#define CONCOL
	enum concol
	{
		black=0,
		dark_blue=1,
		dark_green=2,
		dark_aqua,dark_cyan=3,
		dark_red=4,
		dark_purple=5,dark_pink=5,dark_magenta=5,
		dark_yellow=6,
		dark_white=7,
		gray=8,
		blue=9,
		green=10,
		aqua=11,cyan=11,
		red=12,
		purple=13,pink=13,magenta=13,
		yellow=14,
		white=15
	};
#endif //CONCOL

	HANDLE std_con_out;
	//Standard Output Handle
	bool colorprotect=false;
	//If colorprotect is true, background and text colors will never be the same
	concol textcol,backcol,deftextcol,defbackcol;
	/*textcol - current text color
	backcol - current back color
	deftextcol - original text color
	defbackcol - original back color*/

	inline void update_colors()
	{
		CONSOLE_SCREEN_BUFFER_INFO csbi;
		GetConsoleScreenBufferInfo(std_con_out,&csbi);
		textcol = concol(csbi.wAttributes & 15);
		backcol = concol((csbi.wAttributes & 0xf0)>>4);
	}

	inline void setcolor(concol textcolor,concol backcolor)
	{
		if(colorprotect && textcolor==backcolor)return;
		textcol=textcolor;backcol=backcolor;
		unsigned short wAttributes=((unsigned int)backcol<<4) | (unsigned int)textcol;
		SetConsoleTextAttribute(std_con_out,wAttributes);
	}

	inline void settextcolor(concol textcolor)
	{
		if(colorprotect && textcolor==backcol)return;
		textcol=textcolor;
		unsigned short wAttributes=((unsigned int)backcol<<4) | (unsigned int)textcol;
		SetConsoleTextAttribute(std_con_out,wAttributes);
	}

	inline void setbackcolor(concol backcolor)
	{
		if(colorprotect && textcol==backcolor)return;
		backcol=backcolor;
		unsigned short wAttributes=((unsigned int)backcol<<4) | (unsigned int)textcol;
		SetConsoleTextAttribute(std_con_out,wAttributes);
	}

	inline void concolinit()
	{
		std_con_out=GetStdHandle(STD_OUTPUT_HANDLE);
		update_colors();
		deftextcol=textcol;defbackcol=backcol;
	}

	template<class elem,class traits>
	inline std::basic_ostream<elem,traits>& operator<<(std::basic_ostream<elem,traits>& os,concol col)
	{os.flush();settextcolor(col);return os;}

	template<class elem,class traits>
	inline std::basic_istream<elem,traits>& operator>>(std::basic_istream<elem,traits>& is,concol col)
	{
		std::basic_ostream<elem,traits>* p=is.tie();
		if(p!=NULL)p->flush();
		settextcolor(col);
		return is;
	}
	
}	//end of namespace eku

#endif	//_INC_EKU_IO_CONCOL 

==> corridor_dinosaur.lc.txt <==
Jingle_bells,_jingle_bells,_Jingle_all_the_way!
11
737
-5.1006862094089001e+02 -1.2940053984040073e+01 -2.5937647978156372e+02 -1.3043629998334040e+02 -7.6701470389580653e+00 -5.1702165553279394e+02 -2.5729120979255867e+02 -6.6502356035343553e+01 -3.2490169717794469e-02 -5.1787225793824547e-02 -1.0107574501999088e+00 -4.8472108288594934e-01 
-4.6015830494980980e+02 -9.1662259748904109e+00 -2.3490234470250837e+02 -3.3900390141033699e+02 -8.8248239073397912e+00 -4.6659769317422223e+02 -2.3324536373681741e+02 -2.1722110256019630e+02 -2.6075368040038276e-02 -4.1716137591045054e-02 -9.1296486473667171e-01 -1.2914610415070189e+00 
-7.3673300711311822e+02 -1.3520625983562063e+01 -3.8849701989094706e+02 -8.2816444399981367e+02 -1.2172128924810728e+01 -7.4930482548854286e+02 -3.7527598813289330e+02 -5.6065331662890594e+02 -2.9085387676303257e-02 -6.2264258376431250e-02 -1.4689935994576850e+00 -3.2140666432852480e+00 
-1.6761224033821887e+02 -2.1298280184722542e+00 -9.4895457045285738e+01 -2.6335233068452834e+02 -2.6191048790721534e+00 -1.7143582889384015e+02 -8.6189806387761692e+01 -1.8511486260609746e+02 -5.8512994592123217e-04 -1.1450011061498015e-02 -3.3567969767190764e-01 -1.0389325603037016e+00 
-1.7619348173749125e+02 -1.4508291063117658e+00 -1.0870708740353714e+02 -3.8181599404047040e+02 -1.4809666602792317e+00 -1.8231875990639199e+02 -9.1961708422916118e+01 -2.6798471055661980e+02  8.5198633210075703e-03 -9.5193902687112225e-03 -3.5708571039411074e-01 -1.4778252218134136e+00 
-1.0683425705591800e+02 -4.2855968771052932e-01 -6.6439723429234391e+01 -2.8296167366249841e+02 -7.3593360262257601e-01 -1.1025475287744136e+02 -5.5585618521103825e+01 -1.9742946520728987e+02  5.4045756468632401e-03 -3.8172130088268141e-03 -2.1568567412022116e-01 -1.0844895297145132e+00 
-1.2932240235633051e+02  2.4523102516843087e-01 -8.3402132587234831e+01 -4.2375669903654654e+02 -8.3299531513920266e-01 -1.3404709799552128e+02 -6.7927990227528369e+01 -2.9353757347341269e+02  9.2766580895785340e-03 -2.6346007263652934e-03 -2.6220162334544800e-01 -1.5980388345766572e+00 
-1.2561902040654637e+02  7.4518209837278448e-01 -8.5268242956528354e+01 -4.7402096558163697e+02 -6.2187844528693681e-01 -1.3098243702156080e+02 -6.6484847439196827e+01 -3.2142425908104525e+02  1.1694378880527647e-02 -8.7507924069612586e-04 -2.5495335984121226e-01 -1.7397999688079482e+00 
-1.2494368720513313e+02  1.5372436371978413e+00 -9.0451377238779827e+01 -5.4581472988431779e+02 -7.1551806413448382e-01 -1.3187573863370730e+02 -6.6816000427476823e+01 -3.5804757703748578e+02  1.5813960552419924e-02  4.7533189969912819e-04 -2.5566191585949288e-01 -1.9375762206854628e+00 
-4.2801206273393475e+01  6.0244061588986630e-01 -3.2755009822405725e+01 -2.1386025420277676e+02  4.0117435098677490e-02 -4.5479522560346993e+01 -2.2913349498706008e+01 -1.3470214501016349e+02  5.9742730885981093e-03  8.6168321799921874e-04 -8.7645586623599156e-02 -7.2929128854891900e-01 
-2.9590388036198480e+01  6.3327298183088510e-01 -2.4102372460788246e+01 -1.6739244166319540e+02 -1.1727991269272353e-01 -3.1713530527977785e+01 -1.5800114236620077e+01 -1.0097182476811321e+02  4.7172715399578218e-03  1.0175575233762942e-03 -6.0371482760601454e-02 -5.4973997455752854e-01 
268.458	72.1999	270.112	67.3676	279.188	62.8397	303.198	57.0536	333.031	49.1383	341.361	40.462	360.709	30.084	387.551	21.4093	421.675	10.3372	-1.00	-1.00	-1.00	-1.00
221.068	73.9595	220.331	69.1856	227.692	64.3822	248.962	58.5675	275.245	50.7651	280.045	42.0087	294.528	32.0464	316.916	23.9034	345.838	13.2858	-1.00	-1.00	-1.00	-1.00
221.965	79.3243	221.276	75.0044	228.623	70.44	249.915	65.0572	276.048	57.8074	280.903	49.6471	295.312	40.3244	317.878	32.9584	346.711	23.4554	-1.00	-1.00	-1.00	-1.00
148.238	91.7459	142.13	85.9713	145.038	80.7985	161.055	73.7443	181.233	64.3357	178.09	53.8094	183.121	40.0878	199.112	28.6486	222.066	13.2256	-1.00	-1.00	-1.00	-1.00
155.604	92.1496	150.046	86.8815	153.433	81.4878	169.852	74.4636	190.715	65.1997	188.682	54.2667	195.38	40.2862	212.562	28.4612	236.765	12.9266	-1.00	-1.00	-1.00	-1.00
157.461	101.952	152.109	97.119	155.73	92.6947	172.63	86.515	193.931	78.2038	191.968	68.9381	198.758	57.0189	215.9	47.0818	240.929	33.9938	-1.00	-1.00	-1.00	-1.00
198.597	102.408	196.963	99.5029	203.422	96.7596	222.848	93.8741	246.4	89.6411	249.277	85.1233	260.679	80.4344	279.949	77.127	303.904	72.3339	-1.00	-1.00	-1.00	-1.00
234.681	104.584	234.768	102.925	242.391	100.308	263.366	98.3502	288.84	94.8784	293.673	91.0105	307.334	87.2549	328.392	84.5289	354.154	80.2892	379.831	74.5624	416.883	67.2295
310.094	116.055	312.918	114.941	322.726	113.103	346.406	111.601	375.093	109.092	383.06	105.821	400.717	103.394	425.059	101.373	454.354	98.4325	-1.00	-1.00	-1.00	-1.00
205.979	122.699	205.042	120.953	211.934	119.107	231.657	117.255	255.727	114.79	258.902	111.776	270.759	109.073	289.991	107.248	313.822	103.948	-1.00	-1.00	-1.00	-1.00
209.729	122.528	208.987	121.057	215.867	119.297	235.494	117.779	259.499	115.491	262.946	112.8	274.709	110.456	293.928	108.7	317.16	105.265	340.441	101.338	373.252	95.8318
151.843	124.932	145.937	121.667	148.964	118.186	165.142	114.003	185.832	108.152	182.933	101.609	188.556	93.4841	205.039	86.7657	228.374	77.0703	-1.00	-1.00	-1.00	-1.00
200.358	125.443	199.23	123.773	205.709	122.083	225.268	120.396	248.951	118.036	251.913	114.912	263.273	112.237	282.503	110.38	306.342	106.692	329.84	102.687	363.74	96.9225
216.712	125.278	216.533	124.614	223.58	122.801	243.33	121.608	267.309	120.236	271.191	117.944	283.165	116.74	302.772	115.944	326.409	112.916	-1.00	-1.00	-1.00	-1.00
213.079	127.629	212.694	126.192	219.682	124.754	239.477	123.66	263.432	121.657	267.009	119.108	278.841	116.815	298.679	115.583	322.097	112.743	345.975	109.326	379.463	104.383
200.227	128.534	199.125	127.164	205.612	125.286	225.177	123.817	248.962	121.274	251.892	118.291	263.34	115.787	282.488	114	306.389	110.833	329.851	106.928	363.65	101.331
247.91	130.735	248.196	130.589	256.13	129.592	276.385	129.219	301.178	127.854	305.179	126.541	318.113	125.645	337.14	125.497	360.362	123.801	383.774	121.509	415.114	118.592
301.908	132.978	303.934	132.781	312.806	131.68	334.918	131.241	361.402	130.167	367.814	128.314	382.572	127.84	404.1	127.299	429.611	126.066	455.644	122.849	491.431	119.421
231.708	134.761	232.138	134.296	239.386	133.42	259.137	133.029	282.844	131.992	286.653	130.479	298.48	129.858	317.109	129.739	339.304	128.168	361.56	126.155	392.042	123.241
246.752	136.013	247.384	135.762	255.112	134.921	275.283	134.753	299.761	133.863	304.078	132.554	316.648	132.081	335.802	132.087	358.59	130.776	381.306	128.764	413.178	126.346
252.145	135.72	252.686	135.564	260.679	134.724	280.924	134.586	305.346	133.685	310.528	132.421	322.55	131.907	342.366	131.922	364.497	130.716	387.447	128.623	419.08	125.783
160.902	140.333	156.148	137.956	160.043	135.669	177.145	132.861	198.931	129.017	197.573	124.29	205.123	119.471	222.96	115.749	246.593	109.557	270.011	102.841	307.276	92.328
205.998	139.734	205.191	139.025	211.93	137.954	231.379	136.64	255.206	135.184	258.282	132.877	270.012	131.161	289.102	130.042	312.96	127.65	-1.00	-1.00	-1.00	-1.00
305.127	142.856	307.216	142.953	316.075	142.145	338.062	142.203	364.499	141.395	370.919	140.069	385.803	139.886	407.068	139.924	432.676	139.061	458.845	136.219	494.353	133.695
260.303	146.137	261.327	146.135	269.203	145.352	289.354	145.808	313.866	145.103	318.333	144.193	330.745	144.06	350.171	143.914	372.981	143.25	395.77	141.485	426.063	139.323
200.386	149.358	199.321	148.778	205.876	147.781	225.209	146.951	249.043	145.784	251.936	143.836	263.236	142.565	282.348	141.949	306.253	139.799	329.897	137.089	363.42	133.247
291.554	151.149	293.245	151.611	301.455	151.018	322.326	151.472	347.265	151.497	352.55	150.766	365.788	151.102	385.34	151.472	408.276	151.399	-1.00	-1.00	-1.00	-1.00
196.949	152.564	195.801	151.976	202.071	150.978	221.652	150.363	245.119	149.19	247.973	147.603	259.393	146.657	278.441	146.07	301.992	144.096	325.86	141.822	359.161	138.027
284.934	151.973	286.523	152.345	294.819	151.873	315.724	152.253	340.666	152.017	345.87	151.075	359.026	151.327	378.539	151.9	401.78	151.359	425.292	149.656	456.47	147.986
161.403	155.142	157.197	154.498	160.983	153.333	178.22	152.696	199.546	151.466	198.417	149.761	206.249	148.828	223.539	148.353	247.37	146.245	-1.00	-1.00	-1.00	-1.00
179.994	156.4	178.203	156.022	183.538	155.076	202.468	154.218	225.128	153.173	227.522	151.728	237.217	150.901	255.3	150.31	278.099	148.281	300.477	146.363	332.02	143.017
97.118	158.263	88.2411	156.733	88.4904	155.247	100.98	153.105	117.021	150.722	108.824	147.763	107.319	144.189	117.601	141.836	133.413	136.599	146.98	132.123	171.7	122.594
235.597	158.404	236.086	158.798	243.62	158.279	263.195	158.655	286.883	158.802	290.894	157.903	302.68	158.232	320.86	158.919	342.718	158.276	-1.00	-1.00	-1.00	-1.00
230.27	158.656	231.129	158.033	238.355	157.708	258.121	158.063	282.123	158.545	286.469	157.692	298.083	158.186	316.39	158.988	338.714	158.757	361.202	157.888	391.117	156.354
210.409	161.523	209.878	161.428	216.672	160.666	236.117	160.666	260.078	160.049	263.805	159.166	275.436	158.93	294.705	159.346	317.935	158.187	-1.00	-1.00	-1.00	-1.00
333.768	161.541	337.494	162.218	347.98	161.506	373.198	161.758	404.151	161.068	414.013	159.59	434.014	158.961	460.788	158.881	492.997	157.925	-1.00	-1.00	-1.00	-1.00
174.236	162.799	172.178	162.421	177.902	161.736	196.15	161.488	218.65	160.574	220.498	159.47	230.174	158.916	248.05	158.928	270.238	157.263	292.249	155.864	323.292	152.785
219.586	163.323	219.76	163.449	226.756	163.087	246.564	163.236	270.047	163.121	273.874	162.329	285.656	162.384	304.068	163.226	326.621	162.217	348.981	161.138	379.538	158.948
327.873	163.004	331.421	163.315	341.713	162.819	366.382	163.296	396.808	163.106	405.992	162.025	425.533	162.144	451.829	162.793	483.308	162.447	-1.00	-1.00	-1.00	-1.00
176.889	165.343	175.083	165.079	180.86	164.064	199.57	163.573	222.073	163.186	224.018	161.667	234.056	160.965	252.005	160.76	274.637	159.502	-1.00	-1.00	-1.00	-1.00
204.882	164.727	204.094	164.675	210.805	164.013	230.119	163.844	254.153	163.297	257.404	162.212	269.038	162.053	288.163	162.236	311.605	160.97	335.473	159.644	368.594	156.977
222.956	167.599	223.119	167.989	230.129	167.598	249.898	168.051	273.816	167.959	277.685	167.566	289.248	168.051	307.971	168.976	330.312	168.514	353.042	167.577	383.398	165.491
225.682	168.878	226.043	169.099	233.07	168.855	252.878	169.155	276.886	169.139	280.823	168.697	292.506	169.086	311.078	169.936	333.824	168.93	356.139	167.863	386.546	165.749
285.709	172.758	287.092	173.352	295.778	173.126	315.868	174.249	341.101	174.091	346.427	173.821	358.93	174.843	378.373	175.934	401.251	176.106	424.848	174.921	456.098	174.052
263.998	175.609	265.215	176.28	273.093	176.141	293.339	176.975	317.719	177.371	322.227	177.325	334.794	178.186	353.726	179.188	376.164	179.386	399.098	178.208	429.84	177.267
156.915	177.011	152.81	177.051	156.51	176.582	173.701	176.233	195.702	176.031	194.481	175.177	202	175.2	219.323	175.201	243.175	173.563	266.634	172.096	302.964	168.115
97.6188	178.408	88.943	177.998	89.1372	177.565	101.731	177.003	117.88	176.137	110.017	175.497	108.662	174.729	118.964	174.571	134.969	171.979	148.981	170.985	173.698	165.94
67.2968	178.858	56.8058	178.295	55.4932	177.911	66.065	177.305	79.7139	176.717	68.8178	175.989	63.7787	175.334	70.9127	175.242	83.2292	172.709	92.8507	172.153	111.479	167.24
78.8722	181.356	69.0331	181.088	68.6539	180.248	79.8041	179.488	93.9582	178.48	84.7277	178.173	81.7691	177.423	89.8623	177.399	103.573	174.465	114.969	174.105	136.022	169.319
33.7638	181.82	21.3607	180.917	18.5382	180.634	27.7533	179.903	40.0134	179.124	26.7928	178.821	18.6663	178.123	23.3945	178.216	33.2909	175.695	39.5723	175.98	54.0295	171.281
297.888	184.968	299.849	186.068	308.181	186.046	329.231	187.248	354.931	187.986	360.224	187.788	374.012	189.064	393.996	190.412	417.912	191.035	442.034	190.111	474.34	189.826
68.5178	187.189	58.3449	187.642	57.1794	187.685	67.403	187.856	81.3253	187.801	70.3852	187.886	65.4067	188.487	72.4691	189.659	85.4249	187.87	94.4798	189.243	113.473	186.781
29.9844	187.719	17.3077	187.551	14.4873	187.582	23.1525	187.453	34.6672	187.688	20.7451	188.188	12.0208	188.643	16.4323	189.582	25.9624	187.592	31.9057	189.488	45.6725	186.299
96.5152	188.177	87.6591	188.531	87.681	188.518	100.545	189.104	116.606	189.297	108.633	189.414	107.158	190.655	117.559	191.808	133.533	190.818	146.924	191.631	171.683	189.101
291.907	190.059	293.632	191.346	301.91	191.583	322.684	192.938	347.904	193.893	353.231	193.918	366.441	195.491	386.129	197.03	409.71	197.736	433.322	197.215	465.184	197.194
205.445	191.864	204.893	192.49	211.15	192.314	230.841	193.592	254.235	194.429	257.381	194.64	269.13	195.807	287.999	197.253	311.236	197.12	334.47	197.114	367.011	196.633
156.765	193.185	152.637	193.459	155.909	193.867	172.989	194.78	194.817	195.64	194.485	196.234	202.018	198.019	219.637	200.002	242.897	199.856	-1.00	-1.00	-1.00	-1.00
175.787	193.209	173.784	193.943	179.304	194.022	197.492	194.888	220.184	195.421	221.912	195.79	231.802	197.132	249.28	198.444	271.555	198.362	293.73	198.706	324.93	197.896
90.6769	193.877	81.2342	194.515	81.064	194.986	93.0419	195.662	108.593	196.477	99.7021	197.243	97.3201	198.633	106.714	200.32	121.79	199.869	134.129	201.608	157.102	199.94
154.007	194.035	149.007	194.977	152.397	195.329	168.81	196.295	190.032	197.203	187.854	198.128	193.337	200.029	210.081	202.4	233.086	202.984	255.881	204.733	292.46	204.74
297.791	194.123	299.351	195.642	307.935	195.843	328.98	197.322	354.427	198.493	360.136	198.757	373.705	200.32	393.498	202.004	417.287	202.903	441.361	202.583	473.991	202.816
69.4599	195.821	58.4715	196.116	57.3649	196.825	67.4718	197.223	81.3401	197.932	70.3845	199.018	65.3633	200.754	72.4553	202.279	85.3327	201.935	94.4553	204.01	113.425	202.773
220.334	195.899	220.465	196.851	227.549	197.069	247.037	198.198	270.829	199.035	274.569	199.262	286.098	200.649	304.653	202.275	327.02	202.467	349.278	202.45	379.599	202.065
82.6823	197.177	73.0489	198.033	72.5083	198.603	84.0003	199.316	98.8833	200.199	89.4293	201.624	86.2087	203.459	94.8654	205.687	108.986	205.64	120.314	208.029	141.84	207.178
183.876	197.506	182.253	198.488	188.121	198.849	206.958	199.978	229.944	200.851	232.333	201.535	242.817	203.099	260.929	204.935	283.789	205.155	306.282	205.927	338.064	205.638
281.297	197.613	282.781	198.883	290.939	199.128	311.395	200.531	336.312	201.644	341.644	201.865	354.466	203.645	373.756	205.132	396.834	205.976	419.984	205.629	451.336	205.8
206.345	199.663	205.388	200.015	211.454	200.225	231.121	201.595	254.473	202.219	257.461	202.716	269.296	204.58	288.372	206.47	311.487	206.834	335.35	206.645	367.486	206.05
82.8583	206.13	73.0246	207.462	72.6746	208.228	83.9888	209.845	98.7538	211.507	89.4231	213.428	86.126	216.346	94.9155	219.228	109.073	219.791	120.442	223.401	141.891	224.488
260.433	208.876	261.362	210.246	269.19	210.793	289.191	212.269	313.283	213.549	318.007	213.99	330.142	215.898	348.88	217.739	371.181	218.563	393.714	218.736	423.683	219.063
244.322	209.858	244.51	210.98	252.242	211.218	271.401	212.813	295.317	213.998	299.468	214.555	311.238	216.216	329.379	217.985	351.583	218.68	373.354	219.02	402.782	219.146
257.052	210.002	258.01	211.547	265.84	212.001	285.843	213.782	309.917	215.065	314.643	215.729	326.836	217.75	345.632	219.763	368.013	220.764	-1.00	-1.00	-1.00	-1.00
322.332	210.133	325.444	212.17	335.527	213.057	359.816	215.703	389.746	217.841	398.958	219.033	417.512	222.319	442.896	225.351	473.853	228.071	-1.00	-1.00	-1.00	-1.00
333.864	210.827	337.265	213.176	347.841	214.122	372.899	217.019	403.526	219.538	413.149	220.676	432.855	224.244	459.152	227.589	491.084	230.671	-1.00	-1.00	-1.00	-1.00
220.625	215.923	220.547	217.202	227.634	217.905	246.999	219.958	270.831	220.969	274.568	221.933	286.019	224.172	304.563	226.37	326.839	227.159	349.067	227.952	379.222	228.473
206.395	217.028	205.387	218.844	211.646	219.954	231.343	221.037	254.479	222.517	258.24	223.792	269.394	225.878	288.338	227.97	311.402	228.892	334.472	229.834	367.229	230.696
86.7307	221.317	77.1161	223.703	77.1469	225.622	88.4482	228.45	103.657	231.683	95.1984	235.701	92.2904	241.103	101.324	246.494	115.646	249.779	127.38	256.503	149.235	261.335
287.521	221.649	288.883	223.313	297.111	224.011	317.958	226.104	342.892	227.917	348.304	228.642	361.544	231.105	381.059	233.356	404.675	234.986	428.212	235.318	460.25	236.589
68.4613	224.169	57.8388	226.537	56.6093	228.255	67.1173	231.163	80.4686	234.302	70.0429	238.449	64.9359	243.802	72.1262	248.783	84.3765	251.881	93.9193	258.359	112.309	262.86
97.5578	223.995	88.6515	226.461	88.8551	228.442	101.423	231.623	117.495	235.008	109.624	239.248	107.989	244.925	118.569	250.319	134.535	254.113	147.924	261.018	172.619	266.444
232.034	224.202	232.133	225.985	239.14	226.781	258.603	228.909	283.282	229.887	287.873	230.734	299.823	232.441	317.915	234.697	339.935	235.798	361.504	236.632	390.538	237.302
305.867	226.874	307.579	228.933	316.037	229.783	337.282	232.386	363.044	234.436	369.101	235.585	382.978	238.359	403.317	240.957	427.778	243.064	452.641	243.796	485.576	245.39
90.021	232.08	80.664	235.016	80.6257	237.291	92.0024	241.417	107.186	245.943	98.8017	251.512	96.4931	258.513	105.915	264.782	120.826	269.497	133.335	277.792	156.138	284.992
68.9561	233.63	58.1444	236.498	57.0998	238.847	67.3565	242.147	80.9342	246.07	70.2988	250.994	65.3236	257.737	72.3119	263.659	84.907	267.633	94.2531	275.781	112.476	281.773
220.008	234.898	219.893	236.864	227.001	237.598	246.56	240.148	270.174	242.015	274.057	244.062	285.777	246.986	304.407	250.002	326.827	251.954	-1.00	-1.00	-1.00	-1.00
94.975	243.206	85.7861	246.874	86.0234	249.887	98.2832	254.169	113.683	259.233	106.135	265.423	104.048	273.634	113.887	281.21	129.032	287.263	142.519	297.548	166.347	306.455
143.615	246.107	137.712	250.187	140.468	253.711	156.233	258.66	176.338	264.397	173.681	270.95	178.047	280.412	193.701	289.223	215.316	297.24	236.867	308.422	271.844	321.096
234.766	248.161	234.965	250.295	242.346	251.541	261.842	253.946	285.677	256.255	290.04	257.934	301.774	261.144	320.214	264.122	342.616	266.008	364.93	267.573	394.918	269.343
258.088	249.031	258.837	251.464	266.594	252.316	286.77	255.197	310.987	257.643	315.833	259.119	328.094	262.443	347.107	265.382	369.827	267.643	392.909	269.192	423.552	271.594
262.205	248.67	262.897	251.139	270.835	252.357	291.123	255.218	315.348	257.85	320.396	258.892	333.163	263.176	352.201	266.167	375.006	268.747	398.22	270.133	429.149	272.621
233.203	251.349	233.153	253.916	240.462	255.341	260.041	258.195	283.724	261.03	287.933	263.091	299.598	266.881	317.965	270.199	340.043	272.556	362.632	274.794	392.345	277.044
236.163	251.544	236.525	254.263	243.947	255.821	263.682	258.314	287.337	261.19	291.882	263.259	303.886	267.112	322.313	270.47	344.808	272.943	367.537	275.075	397.7	277.472
250.106	252.028	250.55	254.515	258.165	255.886	278.095	258.566	302.074	261.133	306.869	263.013	318.975	266.467	337.598	269.823	360.056	271.999	382.79	273.954	413.026	276.195
68.7059	252.606	57.8237	256.713	56.7593	260.104	67.1486	264.846	80.7399	270.411	70.4869	277.366	65.2812	286.384	72.422	294.697	84.8951	300.951	94.5965	311.944	113.065	321.827
99.2483	252.68	90.2617	256.946	90.8367	260.439	103.116	265.506	119.098	271.637	111.758	278.771	110.232	288.354	120.665	297.185	136.325	304.659	150.36	316.419	174.831	328.255
213.827	255.924	213.224	258.701	220.194	259.906	239.262	262.78	262.527	265.646	266.653	267.726	277.388	271.575	295.814	275.049	317.626	277.035	339.865	279.287	369.758	281.428
297.962	256.31	299.4	259.092	307.961	260.28	329.062	263.525	354.46	266.575	360.592	268.412	374.153	272.135	394.345	275.779	418.531	278.66	443.409	280.533	476.54	283.426
252.538	257.327	253.147	259.805	260.808	261.17	280.648	264.186	304.79	266.94	309.599	268.976	321.599	272.664	340.395	275.964	362.872	278.376	385.695	280.399	416.055	282.865
266.887	257.564	267.807	260.093	275.58	261.687	295.823	264.579	320.585	267.186	325.755	269.16	338.146	272.944	357.693	276.246	380.478	278.907	403.957	280.877	434.903	283.577
225.047	259.966	225.002	262.336	231.937	264.21	251.412	267.304	274.953	270.309	279.099	272.834	290.535	276.878	309.298	280.688	331.725	283.383	354.295	286.118	384.875	288.938
235.254	261.809	235.283	264.566	242.81	266.019	262.638	269.273	286.757	272.577	291.177	275.014	303.252	279.479	322.446	283.253	345.285	285.826	368.725	288.714	399.842	291.723
270.945	261.984	271.842	264.349	279.736	265.759	300.175	268.767	324.712	271.737	329.98	273.365	342.647	277.221	361.812	280.75	384.841	283.194	408.103	285.247	439.193	288.156
111.101	263.07	102.843	267.995	103.66	271.991	116.668	277.815	133.189	284.823	126.794	292.836	126.52	303.765	137.892	313.792	154.525	322.72	170.013	335.919	196.346	350.032
139.2	263.028	132.596	268.083	135.056	272.156	150.069	278.352	169.288	285.843	166.068	293.977	169.837	305.651	184.399	316.188	205.137	326.123	226.112	340.232	259.528	356.599
230.871	262.944	231	265.483	238.008	267.302	257.931	270.378	282.044	273.523	286.742	276.189	298.209	280.362	317.196	284.215	340.601	287.031	-1.00	-1.00	-1.00	-1.00
299.029	268.714	300.867	271.58	309.534	273.058	331.003	276.843	356.947	279.951	363.527	282.161	377.344	286.503	398.06	290.551	422.412	293.87	447.589	296.129	481.157	299.801
233.584	270.431	233.501	273.558	240.882	275.747	260.453	279.553	284.679	283.186	289.251	286.3	301.19	291.079	320.247	295.366	343.205	299.463	-1.00	-1.00	-1.00	-1.00
301.465	274.022	303.053	277.257	311.839	279.336	333.275	283.336	359.203	287.302	365.819	289.993	379.915	295.053	400.799	299.685	425.297	303.641	451.02	306.632	485.171	311.097
258.247	275.011	259.565	278.136	266.838	279.923	287.709	283.688	312.581	287.048	317.957	289.849	330.901	294.196	350.256	298.416	373.375	301.708	397.654	304.471	429.18	308.065
315.717	274.844	317.767	278.34	326.798	280.326	348.821	284.67	375.465	288.753	382.713	291.616	397.728	296.833	419.168	301.473	444.786	305.948	-1.00	-1.00	-1.00	-1.00
256.589	280.059	257.17	283.548	264.938	285.723	285.019	289.724	309.382	293.755	314.789	296.858	327.182	301.924	346.867	306.72	369.927	310.421	393.985	313.909	425.95	318.259
284.103	280.257	285.15	283.873	293.562	286.001	314.711	290.293	340.036	294.748	346.314	297.89	360.239	303.206	380.658	308.161	404.772	312.588	429.994	316.117	463.644	321.175
286.699	280.22	288.199	283.917	296.92	286.135	318.146	290.558	344.134	294.918	350.507	298.076	364.461	303.554	385.159	308.493	409.855	312.901	435.569	316.538	469.741	321.765
236.299	280.256	236.232	283.452	243.657	285.73	263.693	289.217	287.709	292.94	292.476	296.042	304.274	300.693	322.963	305.182	345.728	308.572	-1.00	-1.00	-1.00	-1.00
318.06	284.225	320.2	288.242	329.45	290.739	352.317	295.804	379.22	300.448	387.142	304.137	403.027	310.186	425.108	315.783	451.765	321.162	-1.00	-1.00	-1.00	-1.00
230.496	286.148	230.435	289.654	237.751	292.093	257.659	296.194	281.387	300.641	285.988	304.623	297.892	309.953	316.848	315.007	339.419	319.099	363.102	323.432	394.312	328.371
209.607	287.408	208.479	291.085	215.278	293.436	234.313	297.396	257.625	301.525	261.254	305.142	272.269	310.328	290.938	315.104	313.143	318.743	336.338	322.392	367.153	326.982
261.586	289.215	262.751	293.134	270.945	295.799	292.13	300.342	317.651	305.122	324.004	309.009	337.967	315.082	358.043	320.647	382.745	325.331	408.243	329.888	442.395	335.676
269.126	289.22	270.109	293.21	278.282	295.785	299.604	300.498	324.597	305.368	330.686	309.197	344.453	315.381	364.86	320.841	389.589	325.684	414.9	330.198	448.68	336.091
273.286	289.383	274.035	293.387	282.41	295.969	303.111	300.728	328.566	305.577	334.675	309.447	348.351	315.5	368.798	321.039	393.004	325.878	419.007	330.312	453.149	336.182
253.203	293.669	253.719	297.859	261.495	300.464	281.861	305.376	306.82	310.514	312.221	314.764	325.055	321.213	345.059	327.038	369.059	332.045	394.259	336.995	427.561	343.126
287.879	294.016	289.176	298.265	297.969	301.148	319.779	306.571	346.224	312.029	353.212	316.313	368.3	323.227	389.893	329.574	415.558	335.274	442.902	340.575	479.362	347.866
327.706	297.112	330.261	301.857	340.091	304.961	363.643	310.924	392.103	317.03	400.81	321.539	417.959	329.018	441.631	336.055	469.821	342.896	-1.00	-1.00	-1.00	-1.00
328.703	300.381	331.464	305.378	341.305	308.788	365.042	315.05	393.884	321.571	402.823	326.566	420.521	334.763	444.689	342.147	473.483	349.673	-1.00	-1.00	-1.00	-1.00
257.058	302.882	257.601	307.688	265.479	311.107	286.269	317.253	311.793	323.683	317.656	329.049	331.241	336.945	351.772	343.937	376.609	350.257	402.968	356.831	437.973	364.934
205.759	306.392	204.363	310.96	211.108	314.392	230.023	319.58	253.238	325.252	256.883	330.433	267.681	338.287	286.266	345.125	308.547	350.813	332.141	357.159	363.833	363.941
275.074	305.574	276.118	310.596	284.5	314.17	306.248	320.187	332.946	326.702	339.566	332.087	354.399	340.246	376.286	347.765	402.118	354.668	429.944	361.27	467.008	370.309
256.643	307.692	256.997	312.837	264.915	315.979	285.936	321.872	311.32	328.553	317.113	333.847	331.032	341.879	351.768	349.003	376.696	355.715	403.172	362.177	438.646	370.723
249.038	311.24	249.109	316.855	256.887	320.452	277.498	326.923	302.887	333.797	308.368	339.902	322.021	348.813	342.838	356.673	367.371	363.858	394.015	371.347	429.507	380.884
252.977	311.067	253.419	316.703	261.22	320.404	282.1	326.965	307.989	333.835	313.889	339.98	327.815	348.993	348.822	356.958	373.95	364.15	400.941	371.934	436.98	381.453
194.781	314.016	192.947	319.069	199.283	322.827	217.777	328.596	241.345	335.044	244.355	341.059	254.503	349.83	272.598	357.055	295.003	363.306	-1.00	-1.00	-1.00	-1.00
247.86	319.415	247.893	324.995	255.448	329.306	276.284	335.99	301.94	343.747	307.718	350.433	321.621	360.011	342.535	368.754	367.773	376.797	394.893	385.22	431.25	395.968
291.941	319.402	293.823	325.412	303.057	329.784	325.952	337.112	353.994	345.119	362.2	352.176	379.108	362.368	402.788	371.752	430.948	380.838	-1.00	-1.00	-1.00	-1.00
337.836	320.302	341.217	326.741	351.913	331.322	377.098	339.715	408.111	348.579	418.734	355.952	439.07	367.096	466.163	377.58	498.357	388.57	-1.00	-1.00	-1.00	-1.00
284.984	321.598	286.331	327.611	295.64	331.851	318.04	339.487	346.107	347.71	353.895	354.714	370.636	365.016	394.012	374.43	421.96	383.883	452.612	393.095	493.688	405.998
253.267	333.974	253.643	341.044	261.663	346.521	282.846	355.165	309.23	365.012	315.522	374.102	330.354	386.995	352.763	398.4	379.624	409.639	409.03	421.972	448.685	437.821
284.409	334.028	286.107	341.279	295.414	346.882	318.289	356.026	347.016	366.193	355.291	375.608	373.005	388.963	397.628	400.977	427.041	413.109	-1.00	-1.00	-1.00	-1.00
244.828	336.003	244.742	343.204	252.347	348.898	273.125	357.798	299.429	367.67	305.029	376.982	319.652	390.147	341.412	401.851	367.906	413.184	396.822	426.05	435.848	442.089
292.84	336.25	294.893	343.993	304.378	349.809	328.094	359.131	357.293	369.959	366.484	379.573	384.899	393.395	410.417	406.085	440.97	419.004	-1.00	-1.00	-1.00	-1.00
242.538	345.911	242.097	353.919	249.901	359.968	270.852	369.765	297.041	380.777	302.823	391.172	317.323	405.922	339.745	418.938	366.59	431.896	396.283	446.652	436.601	465.084
295.997	346.193	298.13	354.645	308.125	360.953	332.128	371.419	362.213	383.187	371.778	393.967	391.095	409.715	417.951	423.964	449.796	438.943	-1.00	-1.00	-1.00	-1.00
287.432	348.78	289.284	357.367	298.95	363.845	322.648	374.447	352.222	386.771	361.306	397.868	380.246	413.888	406.517	428.318	437.986	443.318	-1.00	-1.00	-1.00	-1.00
254.541	353.431	254.445	362.465	262.684	369.505	283.985	380.72	311.437	393.592	318.023	405.87	334.056	423.227	357.901	438.831	386.727	454.735	418.878	472.916	462.939	496.535
288.109	353.863	289.907	362.975	299.769	370.061	323.522	381.932	353.765	395.145	363.114	407.85	382.572	425.774	409.704	442.016	442.158	459.143	-1.00	-1.00	-1.00	-1.00
297.585	356.278	300.013	365.83	310.03	373.389	334.831	385.727	365.75	399.869	376.018	412.986	396.895	431.849	425.062	448.958	459.243	467.392	-1.00	-1.00	-1.00	-1.00
248.84	361.215	248.653	370.631	256.816	378.254	278.469	389.926	305.889	403.641	312.311	416.865	328.301	435.491	352.195	452.063	381.206	469.141	-1.00	-1.00	-1.00	-1.00
253.617	363.186	253.51	372.758	261.872	380.239	283.817	392.252	311.277	406.023	317.98	419.743	334.488	438.64	358.732	455.521	388.122	472.984	-1.00	-1.00	-1.00	-1.00
237.931	371.745	237.21	382.375	244.748	391.05	265.769	404.736	292.315	420.434	298.133	436.424	313.277	458.432	336.892	478.218	366.101	498.958	-1.00	-1.00	-1.00	-1.00
245.083	371.701	244.643	382.455	252.637	391.291	274.457	404.925	302.048	420.934	308.427	437	324.823	459.09	349.239	479.179	379.66	500.489	-1.00	-1.00	-1.00	-1.00
164.3	376.529	159.327	387.182	163.343	396.071	179.473	408.852	200.445	423.882	199.731	440.056	207.271	460.851	223.407	480.802	245.356	499.733	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	157.486	86.3434	174.819	79.6675	196.307	70.7315	194.896	60.013	202.049	46.8901	219.854	35.8419	244.798	21.2054	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	152.776	113.289	169.766	108.406	191.407	102.21	189.451	95.0414	195.685	86.0018	213.501	78.265	237.492	68.1013	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	347.631	139.697	372.74	139.567	403.822	138.516	413.654	135.827	433.767	134.896	460.76	134.655	493.612	132.667	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	260.947	141.453	280.944	141.425	305.032	140.473	308.972	138.501	321.046	138.444	339.987	138.453	362.496	137.173	385.008	134.573	415.649	132.329
-1.00	-1.00	-1.00	-1.00	162.935	188.855	180.018	189.069	201.765	189.309	204.672	190.079	213.404	190.963	230.734	192.041	252.528	191.601	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	263.339	190.822	283.112	191.871	306.753	192.681	311.15	192.762	323.075	193.939	341.22	195.001	363.691	195.68	385.557	195.023	415.321	194.714
-1.00	-1.00	-1.00	-1.00	163.604	195.204	181.13	196.092	203.006	196.668	204.274	197.176	213.164	198.33	230.232	199.746	252	199.715	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	160.282	200.988	177.263	201.675	198.946	202.629	197.876	203.343	205.193	204.796	222.387	206.49	246.255	206.326	270.128	206.663	308.492	208.013
-1.00	-1.00	-1.00	-1.00	222.103	217.98	241.525	219.834	265.113	221.15	268.952	222.2	279.983	224.698	298.529	226.909	320.901	227.83	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	165.122	221.341	183.042	223.141	204.78	224.94	206.202	226.325	215.013	229.1	232.237	231.625	253.86	232.563	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	315.859	221.113	336.958	223.199	362.415	224.927	368.578	225.861	381.918	228.171	402.707	230.341	426.736	232.043	451.224	232.094	484.145	233.347
-1.00	-1.00	-1.00	-1.00	255.425	227.191	275.309	229.229	299.346	231.031	304.008	232.162	316.086	234.801	334.452	237.093	357.176	238.262	379.663	239.46	410.086	240.154
-1.00	-1.00	-1.00	-1.00	77.635	231.031	89.1152	233.995	104.102	237.623	94.9735	241.982	92.0289	248.006	101.011	253.747	115.204	257.723	127.203	265.552	149.207	271.507
-1.00	-1.00	-1.00	-1.00	67.5787	237.825	78.0451	241.026	92.0241	244.905	82.2355	249.712	77.5316	256.293	85.8766	262.078	99.0865	266.209	109.851	274.176	130.839	279.962
-1.00	-1.00	-1.00	-1.00	267.558	285.708	287.91	289.729	312.853	293.743	318.256	296.875	331.156	302.024	350.682	306.785	374.156	310.649	398.309	314.091	430.478	318.589
-1.00	-1.00	-1.00	-1.00	214.979	299.132	233.908	303.615	257.134	307.995	260.92	312.354	271.901	318.405	290.242	323.4	312.617	327.318	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	299.58	307.158	321.709	312.965	348.754	318.911	355.682	323.711	371.169	331.254	393.111	338.136	419.221	344.647	447.298	350.571	484.877	358.903
-1.00	-1.00	-1.00	-1.00	200.716	312.93	219.857	318.483	242.664	324.064	245.885	329.927	256.775	337.967	274.899	344.897	297.399	350.892	320.742	358.073	352.765	365.374
-1.00	-1.00	-1.00	-1.00	142.876	316.214	158.547	325.79	178.332	336.951	175.899	349.335	180.484	366.718	195.894	382.132	216.84	397.86	238.764	418.806	272.842	444.138
-1.00	-1.00	-1.00	-1.00	349.895	325.589	374.607	333.137	405.035	341.338	415.122	347.745	434.733	358.044	460.873	367.481	492.046	377.249	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	262.827	331.272	283.994	338.533	310.038	346.023	316.056	353.031	330.306	363.096	351.918	372.134	377.693	380.698	405.552	389.688	442.885	400.96
-1.00	-1.00	-1.00	-1.00	258.323	363.03	279.924	373.142	306.885	384.827	313.258	395.854	328.94	411.076	352.116	424.889	379.999	438.71	410.978	454.263	452.981	474.405
-1.00	-1.00	-1.00	-1.00	36.5254	389.933	45.6822	401.686	58.0552	416.198	46.4003	433.558	39.9623	455.745	45.816	474.258	56.0855	491.336	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	349.147	47.6101	358.748	38.8085	379.131	28.8439	407.719	19.9096	444.791	8.7036	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	218.752	57.2342	219.895	49.9022	229.797	39.7887	248.787	31.7271	273.865	20.8377	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	226.882	69.9992	228.717	62.5233	238.893	53.4056	257.957	46.6866	282.868	37.4444	307.064	26.4178	344.499	10.9144
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	382.908	79.9925	392.547	74.8464	413.061	69.8255	440.069	65.5924	473.355	59.7381	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	288.744	91.1353	293.655	86.9013	307.566	82.8426	328.516	79.8109	353.592	74.9736	379.604	68.9876	417.014	61.0109
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	297.857	118.321	302.997	116.03	315.971	114.126	335.905	112.869	359.473	110.246	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	252.179	120.819	255.27	117.68	266.97	115.036	286.225	113.453	310.024	109.837	333.738	106.191	367.497	100.717
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	191.088	125.765	189.185	121.019	195.924	115.4	213.001	110.874	236.699	103.849	259.097	95.8659	296.109	82.9193
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	397.276	131.005	406.371	128.108	425.949	126.606	452.26	125.164	484.246	122.987	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	282.947	137.616	286.824	136.379	298.476	135.961	316.732	135.978	338.834	134.887	361.06	133.219	391.615	131.206
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	393.878	145.476	402.785	143.996	420.891	143.736	445.854	143.732	475.812	142.782	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	337.053	151.993	342.077	151.221	355.061	151.723	374.456	152.564	397.478	152.213	420.839	150.908	452.062	149.271
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	202.761	153.233	203.223	152.081	211.955	151.104	229.081	150.68	250.955	148.361	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	225.924	156.031	228.052	154.86	238.224	154.148	256.49	154	278.951	152.162	301.722	150.601	333.541	147.333
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	245.139	156.44	248.008	155.003	259.206	154.417	278.207	154.214	301.784	152.589	325.381	150.768	358.695	147.679
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	211.215	160.643	212.514	159.593	222.239	158.898	239.758	158.897	261.707	157.188	283.627	155.783	314.376	152.685
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	34.9517	179.273	21.0057	178.904	12.0978	178.214	16.8905	178.175	26.1791	175.726	31.9594	175.876	45.8133	171.26
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	93.9949	180.873	84.6869	180.635	79.9265	180.741	88.5011	181.082	102.686	178.908	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	95.7607	184.413	85.9077	184.306	82.6642	184.248	90.7186	184.748	104.338	182.902	113.931	182.789	134.855	179.075
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	228.29	194.839	230.682	194.811	240.811	195.989	258.885	196.316	281.716	196.801	304.168	197.481	336.091	197.424
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	369.801	214.165	376.118	214.752	390.567	217.187	411	219.023	435.841	220.734	460.979	220.557	494.997	221.613
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	173.46	219.777	170.712	222.634	175.712	227.088	191.325	231.887	213.564	234.845	235.932	239.933	271.564	244.065
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	342.036	222.205	347.328	223.02	360.631	225.204	380.135	227.731	403.68	229.029	427.486	229.519	459.493	230.523
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	172.775	222.776	170.328	225.832	175.404	230.282	190.898	235.002	213.609	237.997	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	297.329	223.482	301.94	224.242	314.001	226.96	332.829	229.106	355.58	230.157	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	81.431	225.15	70.8252	228.656	65.503	232.902	73.3698	236.979	85.469	239.221	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	354.385	224.936	359.916	225.777	372.764	228.153	392.042	230.663	415.226	232.014	438.415	232.438	469.381	233.738
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	81.4043	228.758	70.4751	232.038	65.4236	236.644	73.0471	240.729	85.4369	242.95	94.7933	248.609	113.467	251.202
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	93.8834	230.721	84.1282	234.697	80.8074	240.485	88.9012	245.57	102.793	248.639	113.791	255.497	134.261	259.754
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	99.0377	231.737	89.8928	235.739	86.8132	241.569	95.1374	246.629	109.248	249.738	120.942	256.049	142.783	261.063
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	117.486	239.286	109.618	243.482	108.023	249.651	118.505	255.452	134.535	259.509	147.866	267.025	172.572	273.2
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	117.501	242.332	109.62	247.06	108.251	253.6	118.582	259.387	134.546	263.988	148.017	271.885	172.691	278.389
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	322.532	242.628	327.66	243.836	340.338	246.625	359.584	249.333	382.645	250.946	405.928	252.141	437.033	253.71
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	370.961	245.886	378.117	247.136	391.948	250.63	413.036	253.985	438.055	256.426	463.842	257.247	497.075	259.619
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	92.5328	247.844	82.9805	252.954	79.1358	259.637	87.8186	265.909	101.54	270.399	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	296.945	250.313	301.684	251.837	313.582	254.611	332.577	257.9	354.794	259.577	377.676	261.123	407.628	262.779
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	266.955	251.119	270.848	252.909	282.147	256.121	300.42	259.39	322.582	261.513	344.886	263.74	374.924	265.552
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	95.2709	259.118	85.3546	264.926	82.7502	272.789	91.3249	279.986	105.695	285.653	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	306.467	263.07	311.232	265.221	323.54	268.509	342.242	271.846	364.923	274.208	387.946	276.003	418.477	278.341
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	267.883	265.022	272.05	267.039	283.518	270.938	302.029	274.163	324.302	276.495	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	254.334	267.29	257.431	270.328	269.035	274.716	287.416	279.025	310.423	281.245	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	291.952	278.727	296.778	280.991	308.646	285.053	327.616	288.545	350.66	291.26	373.913	293.517	404.924	296.339
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	317.83	373.174	324.774	382.44	340.693	395.912	363.451	408.439	391.739	419.476	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	321.572	373.028	328.746	382.352	344.646	396.102	367.941	408.275	395.997	420.101	427.109	433.021	468.766	450.061
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	233.213	415.545	235.008	430.441	245.128	450.497	264.155	467.908	288.506	485.184	-1.00	-1.00	-1.00	-1.00
212.238	72.2666	211.481	67.4325	218.906	62.8399	240.87	56.9128	267.981	49.0173	273.114	40.153	288.217	29.989	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
265.382	71.9773	266.911	67.2881	275.939	62.7794	299.99	57.0392	329.734	49.606	338.022	40.5252	357.069	30.859	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
330.868	78.8586	335.789	74.7897	347.887	70.1018	376.628	64.5384	412.075	56.4495	426.072	47.609	453.035	37.379	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
334.855	98.0447	339.433	95.1115	351.684	91.5708	380.093	87.7751	415.076	81.6078	428.993	74.2256	455.575	67.0418	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
348.585	118.43	354.196	116.44	367.191	113.429	397.279	110.41	434.36	105.557	449.566	99.8372	478.211	94.2542	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
309.104	119.902	312.014	119.055	321.87	117.682	345.095	116.958	373.955	115.189	381.891	113.11	398.807	112.468	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
329.258	120.294	333.072	119.256	343.487	116.998	369.065	115.461	400.396	112.174	410.453	108.773	431.216	105.469	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
341.149	120.361	345.451	119.225	357.152	117.138	384.166	115.047	417.421	111.233	429.319	106.975	453.128	103.041	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
237.209	120.511	237.395	119.538	245.367	117.78	266.218	116.648	291.437	114.652	296.467	111.938	310.012	110.171	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
155.572	123.373	149.986	120.165	153.645	116.994	170.485	112.529	191.683	106.797	189.712	100.243	196.489	92.2912	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
288.582	127.775	291.015	127.665	299.684	126.629	321.574	126.18	347.468	124.828	354.053	123.153	368.627	122.588	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
337.02	131.302	341.625	130.346	353.041	128.181	380.325	126.639	413.855	123.915	425.791	120.16	449.582	117.082	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
313.954	133.59	316.545	133.038	325.756	131.745	348.893	130.977	376.667	128.853	384.113	125.753	400.716	123.748	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
363.735	136.594	370.076	135.888	383.714	133.81	414.898	132.374	453.915	129.333	470.836	125.006	501.966	120.764	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
138.782	138.055	132.49	135.191	134.592	132.431	150.494	129.318	169.619	124.327	165.69	119.242	169.797	112.531	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
228.606	140.616	228.893	140.374	236.062	139.785	255.942	139.306	279.738	138.338	283.522	136.86	295.173	136.781	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
348.852	142.781	354	142.202	365.907	140.914	394.093	140.057	428.861	137.944	441.644	134.904	467.229	132.907	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
230.515	146.68	230.921	146.374	238.223	145.803	258.052	145.545	281.863	144.894	285.689	143.751	297.548	143.306	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
302.761	159.006	304.787	159.53	313.083	159.31	334.129	160.027	359.84	160.042	365.184	159.254	378.736	159.853	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
314.012	161.572	316.208	162.167	325.204	161.731	347.166	162.352	373.586	162.503	380.246	161.563	394.94	162.49	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
343.891	175.165	348.416	176.421	359.881	176.018	387.313	177.108	420.801	177.329	432.81	176.561	455.824	177.447	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
156.523	180.137	151.77	180.247	155.663	179.789	172.416	179.764	193.996	179.24	192.842	178.294	200.134	177.949	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
96.5369	191.809	87.643	192.747	87.649	192.792	100.537	193.192	116.6	193.79	108.632	194.309	106.987	195.542	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
291.207	202.366	292.595	203.965	300.982	204.407	322.177	205.891	347.376	207.082	352.773	207.477	365.646	209.617	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
296.923	202.343	298.422	203.983	307.034	204.494	327.736	206.072	352.848	207.283	358.293	207.625	371.879	209.595	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
343.763	207.165	348.119	209.412	359.703	210.281	386.846	213.236	420.063	215.829	431.969	217.179	454.801	220.847	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
354.041	211.278	359.757	214.189	372.254	215.436	401.104	219.052	437.095	222.278	451.772	224.274	478.377	229.021	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	193.577	448.411	191.928	468.272	198.231	494.528	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
245.529	214.866	246.054	216.265	253.723	216.76	273.313	218.611	297.425	220.097	301.648	220.792	313.611	223.126	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
267.727	214.385	268.852	216.312	276.62	216.381	296.909	218.648	321.547	219.951	326.223	220.176	338.822	222.404	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
309.147	227.483	310.96	230.204	319.559	230.589	341.331	233.367	367.043	235.536	373.28	236.163	386.836	238.996	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
83.681	230.193	73.9169	233.051	73.2215	234.984	84.7469	238.159	99.6486	242.074	90.791	246.861	87.8702	253.119	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
97.5257	232.946	88.5939	235.917	88.7067	238.178	101.188	241.641	117.048	245.713	109.576	250.227	107.843	256.895	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
88.6607	243.41	79.2994	247.217	78.8657	250.1	90.5342	254.153	106.384	259.1	97.7793	265.111	95.5939	273.382	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
233.614	244.205	234.019	246.469	241.609	247.701	260.772	249.823	284.729	252.06	288.995	253.901	300.8	257.065	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
284.452	274.944	285.696	278.271	294.133	280.087	314.683	283.912	339.902	287.745	345.746	290.388	359.473	295.092	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
144.488	288.111	138.699	296.156	141.606	301.973	157.597	310.106	177.763	320.116	175.083	331.224	180.063	346.495	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
280.964	289.717	281.183	293.687	289.697	296.185	310.161	300.99	335.382	305.874	341.353	309.695	354.977	315.848	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
195.791	306.909	194.469	311.925	200.799	315.823	219.717	321.125	242.613	327.124	246.103	333.163	257.124	341.372	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
345.065	335.019	348.975	342.826	360.196	348.746	386.347	358.732	419.02	369.74	431.049	379.133	453.841	393.193	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
348.204	341.935	352.598	350.215	364.253	356.615	391.361	367.4	424.878	379.676	437.782	390.141	461.772	405.893	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
336.281	352.467	340.842	361.965	352.073	368.201	378.431	380.2	411.994	393.797	424.777	405.82	448.864	424.01	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
358.915	360.389	364.048	370.574	376.973	378.344	405.655	391.779	441.814	407.221	456.972	421.136	484.532	441.842	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
363.218	370.502	369.005	381.748	382.458	390.622	412.558	405.631	450.872	423.247	467.885	439.507	498.409	463.65	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
302.066	372.812	304.71	383.93	315.402	392.924	341.202	407.517	373.652	424.542	385.086	440.998	408.039	464.713	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
246.443	384.808	246.235	397.036	254.402	407.061	276.922	422.819	304.881	441.628	311.861	460.723	329.036	487.072	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
251.355	384.81	251.115	397.048	259.585	407.117	281.813	422.91	309.959	441.814	317.038	460.895	334.522	487.59	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
236.996	387.915	236.019	400.027	243.576	410.057	264.982	425.691	292.207	443.96	298.126	462.946	314.01	489.203	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
250.706	392.134	250.544	404.922	258.773	415.459	281.028	431.897	309.584	451.502	316.909	471.661	334.662	499.712	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
33.914	399.359	20.9574	411.833	18.6587	421.923	27.0037	435.042	38.1444	451.022	25.0922	471.044	16.8571	495.943	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
42.793	399.407	30.3104	411.856	28.6047	422.074	37.387	435.419	49.1476	451.77	36.919	471.957	29.5763	497.257	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	166.435	54.6898	184.188	46.8602	206.53	37.0787	206.435	26.1572	215.262	12.9106	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	172.92	61.359	191.137	54.7305	213.892	45.9079	214.252	35.9658	223.502	24.0978	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	169.95	62.8665	187.954	55.8595	210.637	46.8128	210.654	36.2638	219.546	23.834	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	232.354	65.9238	253.454	59.98	280.489	53.1433	284.441	43.7978	299.38	34.1632	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	215.04	111.168	234.969	109.408	258.823	107.011	262.309	104.101	274.146	101.354	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	362.092	120.401	390.162	118.435	424.783	115.073	437.439	111.19	462.361	107.652	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	356.058	125.26	383.445	123.882	417.124	120.799	429.059	116.968	453.073	113.773	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	300.597	173.665	321.692	174.616	346.844	174.753	352.052	174.191	365.606	175.317	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	372.818	176.188	402.098	177.162	438.653	177.442	453.251	176.492	480.474	177.031	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	299.934	182.47	321.306	183.08	346.851	183.715	352.269	183.098	365.157	184.826	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	370.519	198.242	398.459	200.773	433.348	202.581	446.457	203.09	471.843	206.043	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	261.982	204.761	281.838	206.126	305.755	207.116	310.623	207.214	322.281	209.132	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	75.8883	210.839	87.845	212.075	102.368	214.055	93.1481	216.336	89.848	220.065	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	261.271	210.851	281.259	212.681	305.234	213.959	310.32	214.674	322.552	216.699	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	276.974	221.135	297.724	223.008	322.359	224.643	327.264	225.303	339.492	227.639	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	385.403	221.045	416.158	225.12	454.923	229.013	471.933	231.763	502.497	237.347	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	212.464	227.215	231.469	229.482	255.489	230.998	258.486	232.042	270.475	234.098	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	205.27	318.971	223.722	325.049	246.862	331.79	249.868	337.933	260.159	346.626	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	209.621	353.729	227.989	362.055	250.842	371.925	254.27	381.875	265.091	394.904	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	271.075	375.789	293.265	387.629	321.838	401.116	329.579	414.362	345.571	432.607	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	165.021	409.773	181.745	424.042	202.834	441.259	202.045	459.873	209.047	485.076	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	37.5567	423.343	46.9191	437.073	59.2218	453.607	47.6813	473.891	41.5076	499.466	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
230.005	48.6241	229.525	41.3506	237.089	34.0245	260.012	24.9089	288.33	12.2169	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
248.773	49.3122	249.243	42.1265	257.744	34.9616	281.574	25.3086	311.681	11.8408	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
154.646	52.785	149.284	44.9509	152.704	37.7811	169.735	27.9908	191.033	15.0674	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
243.97	53.2104	244.228	46.2288	252.236	39.5932	276.038	31.0176	305.173	19.1588	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
158.024	56.8795	152.94	49.5454	156.138	42.0927	173.295	32.8241	194.896	20.5732	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
267.614	59.1723	269.207	53.7065	278.579	47.275	303.593	40.0061	334.404	29.6949	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
155.792	61.2899	150.882	54.2441	154.551	47.2497	171.838	38.3766	193.252	26.6184	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
160.954	61.3041	156.348	54.2325	160.04	47.4797	177.767	38.8981	199.9	27.758	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
231.902	61.2974	231.227	55.0304	238.75	48.3473	261.033	40.8918	288.568	31.3757	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
148.493	66.7289	142.891	59.6744	145.788	53.0501	161.996	44.1045	182.54	32.5436	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
370.967	67.8029	379.981	61.013	396.437	53.1798	434.215	42.9523	483.383	27.1824	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
185.507	88.9997	183.241	85.2409	189.122	81.4859	208.133	76.9269	231.379	70.982	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
322.712	91.8706	326.103	89.6478	337.075	86.711	362.646	83.589	393.866	78.7741	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
191.729	93.7546	189.722	90.2155	195.841	86.8943	214.962	82.9461	238.488	77.6196	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
367.993	102.228	375.76	98.7953	391.698	93.8254	425.853	88.8572	469.879	80.4017	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
149.423	106.105	143.425	101.189	146.383	96.82	162.386	90.8609	182.461	82.7547	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
351.903	114.891	357.432	113.143	370.313	110.319	400.246	107.637	437.332	102.973	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
268.147	118.289	269.216	117.232	277.846	115.483	299.363	114.318	325.198	112.115	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
270.954	118.35	272.443	117.199	280.917	115.459	302.743	114.258	328.46	112.059	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
149.222	119.977	143.021	116.361	145.333	113.14	161.013	109.107	181.089	103.185	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
268.251	120.473	269.379	119.517	277.915	117.74	299.758	116.757	325.763	114.734	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
373.835	126.469	381.904	124.592	397.229	121.068	431.791	118.099	475.914	112.366	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
355.629	126.958	361.553	126.001	374.488	123.748	403.757	121.741	440.648	117.588	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
141.869	133.058	135.66	130.194	138.207	127.426	154.203	123.853	174.362	118.852	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
385.369	134.188	394.446	132.79	410.933	130.086	447.415	127.911	494.919	123.051	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
359.49	136.897	366.152	135.553	379.102	133.642	410.41	131.807	449.139	128.243	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
374.015	140.927	382.065	139.716	397.394	137.158	431.624	135.227	475.72	130.099	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
307.463	162.875	309.56	163.768	317.935	163.428	339.391	164.185	364.971	164.502	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
180.377	164.751	178.697	164.295	184.453	163.735	202.975	163.029	225.663	162.315	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
366.311	174.634	373.059	175.638	386.678	175.118	417.344	176.761	456.784	177.146	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
369.516	174.51	377.052	175.595	391.361	175.175	424.093	176.114	465.388	176.014	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
25.15	181.643	12.0914	180.943	8.9832	180.656	17.3705	179.995	28.4908	179.486	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
199.653	182.45	198.683	183.082	205.079	182.53	224.244	183.677	247.946	184.352	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
90.9239	186.883	81.6119	187.091	81.2046	187.214	92.9112	187.349	107.984	187.58	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
353.483	191.88	358.801	193.618	371.227	193.463	398.487	196.205	433.525	197.771	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
175.416	197.626	173.372	198.698	179.021	199.007	197.192	200.063	219.947	200.89	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
366.501	197.901	373.231	200.08	386.373	200.828	417.082	203.554	455.231	204.984	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
380.164	199.965	388.442	202.694	404.096	203.641	438.382	206.911	483.296	209.867	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
229.415	204.001	229.815	204.78	236.979	205.442	256.41	207.477	280.242	206.995	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
329.428	208.844	332.714	211.157	342.977	211.958	367.719	214.757	397.913	216.848	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
229.121	215.38	229.518	216.741	236.739	217.243	255.989	219.164	279.767	220.473	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
368.729	217.37	375.838	221.078	390.089	222.871	422.202	227.411	463.22	231.903	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
161.428	218.031	156.683	219.617	160.502	220.569	177.429	221.641	198.958	223.673	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
263.111	217.56	264.127	219.143	271.865	219.772	292.37	221.46	316.827	222.996	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
378.983	224.404	387.488	228.515	402.842	230.99	437.241	236.778	480.955	242.836	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
220.311	225.066	220.21	226.688	227.315	227.251	246.733	229.784	270.443	230.556	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
75.5956	229.809	65.1147	232.66	64.5443	235	75.2972	238.191	89.5994	241.988	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
231.329	234.909	231.193	236.752	238.35	237.563	257.969	239.274	281.366	241.039	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
72.8873	243.077	62.8274	246.626	60.9645	249.563	71.7714	253.618	85.3647	258.42	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
162.443	242.67	157.448	245.036	161.415	246.348	178.393	248.99	199.454	251.632	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
70.4727	247.79	59.5001	250.975	58.4878	254.06	69.457	258.134	83.8099	264.149	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
375.993	254.025	384.276	259.902	399.683	263.841	433.725	271.807	477.541	280.672	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
291.854	257.838	293.134	260.833	301.345	261.505	322.286	264.898	347.171	267.781	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
380.163	265.648	387.433	272.439	403.072	277.124	437.302	286.362	481.274	296.815	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
145.548	308.794	139.632	316.694	142.556	323.018	158.682	332.8	178.846	344.797	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
164.441	338.263	159.383	345.268	163.312	351.032	179.406	358.99	200.396	368.021	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
166.901	383.478	162.055	394.932	166.353	404.126	182.736	418.151	203.934	434.489	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
372.052	388.842	378.482	402.19	393.103	413.044	425.004	431.397	465.881	453.752	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
46.9254	398.708	34.4071	411.044	32.8193	421.445	41.5258	434.9	53.4346	451.105	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
150.117	400.554	143.883	413.904	147.049	424.962	162.022	441.341	181.811	460.965	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
86.409	401.432	76.4972	414.437	76.7756	425.102	87.968	439.854	102.637	457.741	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
114.289	401.617	105.853	414.836	107.027	425.92	119.656	441.566	135.909	460.484	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
142.05	401.803	135.352	415.205	138.145	426.465	152.916	442.913	171.831	462.816	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
377.322	402.74	384.888	417.873	400.172	430.488	433.933	451.733	477.431	477.91	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
183.51	403.83	179.053	417.748	183.696	429.374	201.502	447.105	223.911	468.623	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
199.708	409.498	196.636	424.338	202.599	436.655	222.056	455.319	246.852	478.19	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
211.575	410.598	209.022	425.637	215.269	438.255	235.458	457.484	261.1	480.964	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
178.584	412.122	173.544	427.093	176.846	439.843	194.157	458.351	214.562	481.984	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
98.1094	418.458	87.9961	433.68	87.7505	446.605	98.5156	464.614	112.829	486.826	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
163.212	421.151	156.931	437.257	159.928	451.044	175.184	471.274	195.114	496.29	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
245.231	28.2438	245.988	18.8424	254.018	8.55713	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
370.491	28.027	379.633	18.3793	396.344	8.0595	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
132.796	30.2007	125.127	19.4111	126.122	9.19697	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
276.303	30.2013	278.997	21.1223	288.976	11.4663	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
270.711	32.2134	272.945	23.1221	282.869	13.8736	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
136.306	34.5128	128.775	23.837	130.004	14.0555	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
256.02	37.036	257.008	27.9436	266.02	19.2385	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
260.812	37.5253	262.246	28.8913	271.684	20.6598	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
134.026	39.1859	126.234	28.656	127.393	18.903	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
392.674	38.8106	403.694	30.0148	422.298	20.1185	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
263.756	41.1374	265.121	33.1299	274.712	24.5498	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
371.34	41.2759	380.42	33.0871	397.261	23.4168	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
139.831	41.9465	132.522	31.7224	133.9	22.1438	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
143.319	41.8821	136.703	32.4322	138.891	23.734	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
411.326	45.5171	426.051	35.2381	449.068	23.3398	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
391.917	46.1999	402.872	37.9823	421.284	28.6181	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
201.746	46.9441	199.676	39.7128	205.656	31.766	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
371.562	46.2987	380.345	36.6685	397.353	27.8006	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
148.39	47.9065	142.243	39.1065	144.901	31.0524	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
407.403	49.0009	422.06	38.5906	444.692	26.7853	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
210.483	54.9703	208.778	48.8145	215.337	42.3954	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
401.608	55.2889	414.047	46.8823	434.755	37.0384	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
411.094	55.9781	425.256	46.9369	447.87	36.1363	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
412.82	61.9368	428.733	52.2377	453.548	40.467	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
418.176	62.5338	435.242	52.0475	461.108	39.2684	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
163.057	64.0684	158.955	57.6858	163.133	51.4921	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
169.939	68.1013	166.013	62.2333	170.358	56.9212	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
404.332	70.8851	418.22	62.8636	440.123	53.7083	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
151.855	72.0744	146.242	65.1053	149.575	58.9223	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
156.73	72.317	151.108	66.4387	154.867	60.7973	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
148.933	72.9643	143.167	66.3492	146.087	59.9462	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
401.002	74.1441	414.985	66.0808	437.122	56.5695	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
173.702	81.3076	170.475	75.6755	175.526	70.784	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
390.016	81.7708	401.396	75.6828	420.867	68.1245	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
179.511	88.4654	176.875	83.4623	182.751	79.3571	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
379.529	92.2725	389.125	87.2546	407.253	80.6305	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
181.849	94.1647	178.459	89.2139	184.141	85.2585	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
188.915	94.0508	187.062	90.4099	193.194	87.3195	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
329.808	96.1647	334.892	94.3905	347.458	91.0363	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
391.993	98.4685	403.021	94.187	421.938	88.3706	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
340.75	102.06	345.889	99.5162	358.069	96.07	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
335.631	103.238	340.11	100.35	352.039	96.3918	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
202.46	110.696	201.413	108.469	208.066	106.169	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
330.502	111.851	334.492	108.942	345.479	107.792	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
202.038	115.45	201.259	113.762	207.839	111.44	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
371.672	116.1	379.185	114.017	394.084	110.146	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
208.987	117.672	208.082	115.813	215.089	114.002	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
219.848	118.073	220.649	116.939	227.677	115.25	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
376.892	125.69	384.985	123.793	400.459	120.477	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
337.494	127.231	342.141	126.844	353.398	124.346	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
380.93	129.567	389.265	128.127	405.172	125.104	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
221.702	130.696	221.766	129.945	228.923	128.831	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
221.985	133.427	222.413	132.962	229.762	131.803	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
213.2	134.912	212.292	134.045	219.308	132.767	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
343.756	136.415	348.349	135.889	359.922	133.997	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
231.488	139.614	231.931	139.312	239.578	138.777	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
210.081	141.464	209.793	140.884	216.187	139.381	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
322.215	142.589	325.307	142.588	335.106	141.234	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
236.329	146.727	236.436	146.711	244.281	145.795	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
250.295	147.034	251.274	147.177	258.965	146.846	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
244.956	151.213	245.812	151.682	253.351	151.012	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
293.278	154.808	295.091	155.133	303.062	154.86	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
188.217	160.011	187.688	159.363	193.452	158.728	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
428.874	160.353	445.929	160.098	471.038	158.078	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
415.703	161.407	429.874	161.389	451.767	159.68	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
166.92	162.959	165.242	162.558	170.632	161.835	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
245.004	164.215	246.032	164.689	253.39	164.368	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
266.93	167.714	268.186	168.464	275.997	168.354	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
206.365	170.105	205.499	170.738	212.323	170.233	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
30.9735	172.089	18.168	170.925	15.3756	170.077	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
254.011	175.311	255.188	175.816	262.86	175.64	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
426.578	183.937	443.612	186.022	468.736	186.445	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
83.4473	185.149	74.335	185.217	74.2868	185.143	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
366.996	186.182	373.39	187.824	386.497	187.902	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
180.034	188.711	178.109	189.575	184.062	189.678	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
225.495	189.07	225.821	189.947	232.922	190.003	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
223.181	189.665	223.274	190.468	230.287	190.587	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
132.313	197.75	125.203	198.996	127.545	201.409	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
380.304	196.68	388.9	199.275	404.323	200.225	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
216.114	199.076	216.034	200.095	222.805	200.268	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
343.342	199.024	347.627	201.142	358.829	201.715	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
419.866	204.851	434.753	208.316	457.692	210.215	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
210.603	206.992	209.852	208.458	216.893	208.621	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
426.305	206.047	442.85	210.353	467.844	212.403	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
70.4159	216.101	59.3553	218.307	57.4822	220.206	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
310.527	216.442	312.533	218.182	320.797	219.032	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
80.4203	220.746	71.3167	222.996	68.5001	225.004	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
299.023	221.407	300.741	223.146	309.118	223.987	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
306.204	220.778	308.027	222.89	316.635	223.701	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
414.013	226.013	427.389	231.287	448.746	234.858	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
79.0219	227.225	68.6577	229.461	68.4374	231.819	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
426.624	231.413	442.993	238.089	467.853	242.764	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
268.558	235.567	269.618	237.342	277.516	237.908	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
140.832	238.948	134.751	242.582	137.616	245.669	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
217.924	252.2	217.115	254.899	224.394	256.051	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
206.443	255.912	205.319	259.113	211.492	260.858	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
217.231	256.938	216.819	259.214	223.814	260.805	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
240.959	271.984	241.075	275.31	248.394	277.092	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
218.937	285.562	218.261	288.817	225.189	291.165	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
447.528	295.671	467.392	309.381	496.383	320.855	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
251.603	300.272	252.014	304.776	259.669	307.809	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
426.246	305.533	442.053	318.658	466.643	329.755	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
263.031	340.442	263.777	347.493	272.113	353.475	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
447.484	341.008	466.468	358.953	495.309	374.812	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
287.669	342.56	289.088	350.579	298.017	356.657	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
149.268	348.852	142.996	359.112	145.909	367.773	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
253.895	349.215	254.026	357.408	262.164	363.969	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
249.834	354.129	249.559	363.123	257.903	370.21	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
370.082	363.408	377.011	375.383	391.808	385.282	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
375.634	375.176	382.788	387.459	397.905	398.383	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
369.83	377.459	376.7	391.414	391.094	402.461	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
372.833	377.94	379.911	390.92	394.818	401.71	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
310.43	392.79	313.53	406.199	324.093	414.371	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
294.376	393.968	296.49	407.307	306.717	418.45	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
29.9283	399.826	16.7374	412.08	14.581	422.069	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
299.484	405.866	302.341	414.907	312.489	420.046	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
145.286	408.264	138.236	422.479	140.96	434.414	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
385.986	412.857	394.263	428.966	410.59	442.823	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
294.512	417.892	296.664	433.897	307.651	448.106	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
182.584	423.785	177.814	440.818	181.409	454.793	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
299.273	425.349	302.289	443.262	314.238	458.271	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
290.815	425.732	293.227	444.18	303.731	459.686	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
287.13	426.637	289.391	444.761	300.219	460.517	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
196.05	428.194	191.902	445.409	196.603	460.456	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
243.251	428.244	242.565	446.168	250.627	461.216	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
248.086	427.868	247.676	445.796	255.677	460.957	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
391.551	427.724	401.067	445.959	418.31	461.799	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
389	432.079	398.209	450.961	415.88	466.993	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
297.069	433.129	300.366	452.067	311.863	468.624	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
230.051	433.944	228.184	452.464	235.197	468.358	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
241.991	436.939	241.023	455.555	248.921	471.595	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
247.01	436.896	246.443	455.58	254.362	471.666	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
255.059	438.452	255.083	457.401	263.837	473.422	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
269.715	438.342	270.839	456.486	279.95	472.458	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
96.6939	439.881	85.2325	458.103	83.9642	473.797	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
399.644	446.819	410.247	468.176	429.135	487.011	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
40.705	451.897	24.193	471.363	18.8581	488.391	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
215.852	457.9	212.862	480.105	218.841	499.244	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
105.372	459.458	93.7865	480.882	92.2583	499.508	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
206.238	461.242	202.725	483.372	207.918	502.97	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	263.839	32.2111	289.581	22.8431	319.765	8.83505	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	267.819	35.4762	292.841	26.3274	323.547	13.8687	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	241.09	36.9446	264.074	27.8594	292.437	15.1992	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	271.967	42.7319	296.23	34.3938	327.271	23.1889	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	245.648	47.1738	267.855	39.8108	295.346	29.1394	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	268.616	49.0054	292.841	41.7891	322.703	31.7527	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	401.777	51.3288	440.68	41.0173	492.049	24.9481	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	401.754	85.5161	438.978	78.818	487.631	67.8449	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	338.623	90.9229	363.658	86.9711	394.838	82.1966	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	382.032	104.239	413.884	99.0923	455.156	92.0872	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	247.686	115.115	268.18	113.977	293.49	112.018	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	252.687	117.489	273.416	116.085	297.605	113.919	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	280.99	117.814	302.929	116.842	328.712	114.763	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	375.782	130.811	405.574	129.657	443.672	125.769	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	181.233	176.358	200	178.28	222.908	177.855	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	301.092	179.498	322.075	180.624	347.193	180.99	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	212.483	183.08	232.263	183.145	256.318	184.075	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	317.872	191.763	339.504	193.082	364.971	194.078	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	160.41	196.315	177.45	196.908	199.214	197.686	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	294.934	200.47	315.446	202.019	340.632	203.53	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	320.91	223.335	342.613	225.592	368.512	227.666	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	161.073	238.325	178.026	240.88	199.257	243.153	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	62.7456	253.114	73.8996	257.233	88.1846	262.131	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	162.463	295.094	179.464	299.066	200.468	304.121	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	162.483	304.021	179.462	308.832	200.475	313.975	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	264.082	307.925	285.081	313.099	310.436	318.817	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	162.381	321.571	178.97	326.747	200.205	332.899	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	387.772	403.849	418.712	419.842	457.809	440.052	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	158.697	412.613	174.595	427.391	195.62	445.187	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	151.781	421.789	167.197	437.84	187.094	456.846	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	136.414	430.911	151.856	447.241	171.89	466.856	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	133.778	444.299	147.192	463.306	165.139	486.203	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	170.341	445.299	187.244	464.333	207.221	488.381	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	95.3521	446.354	105.995	464.779	121.548	486.969	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	314.457	445.905	341.172	463.892	374.486	483.98	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	177.249	453.646	193.248	474.712	214.855	501.064	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	303.953	32.1203	310.262	20.8304	328.018	8.00054	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	282.553	32.5693	288.158	21.4499	303.949	7.98058	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	343.625	45.5818	352.974	36.719	373.88	25.8594	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	401.261	87.7322	411.296	82.5842	432.181	77.7619	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	395.516	93.0059	406.574	89.0543	426.503	83.9806	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	396.509	104.109	406.589	100.024	426.594	97.0319	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	396.555	106.99	406.577	102.915	427.494	100.017	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	291.788	108.498	296.266	105.269	309.964	103.665	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	427.932	112.133	441.573	107.353	467.557	103.12	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	294.925	118.189	299.784	115.396	312.933	113.556	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	417.176	117.939	429.202	114.067	453.122	110.882	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	414.217	120.206	426.264	116.515	450.001	113.228	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	411.022	125.81	422.991	121.851	446.807	118.728	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	417.243	130.957	429.341	127.591	453.113	125.598	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	318.636	133.711	322.834	132.511	337.471	132.046	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	367.132	145.168	373.798	143.477	388.783	143.496	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	340.937	147.52	345.822	146.517	359.571	146.679	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	162.381	148.701	156.701	146.466	159.82	142.767	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	247.729	161.534	250.644	160.478	262.05	159.986	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	378.047	160.75	384.517	159.682	400.208	159.947	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	226.304	170.567	228.366	169.846	238.319	168.611	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	320.232	170.596	325.401	170.45	338.035	171.154	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	342.366	176.932	347.373	176.65	360.012	177.704	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	417.201	178.018	428.255	177.593	450.019	178.622	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	433.284	177.593	446.765	176.897	471.931	177.806	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	256.368	178.975	259.416	178.721	271.384	179.059	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	105.895	184.344	96.8912	184.716	94.1083	184.483	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	349.834	188.424	355.161	188.323	368.644	189.808	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	276.233	191.62	280.203	191.629	291.967	193.014	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	436.812	197.3	451.555	197.691	478.523	199.952	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	344.997	198.568	350.557	198.628	363.655	200.504	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	416.11	215.044	427.177	216.241	448.49	219.8	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	395.183	216.97	404.618	218.122	423.542	221.492	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	432.197	220.097	445.325	221.865	470.151	225.966	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	100.822	221.441	91.7265	224.228	88.5712	228.332	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	96.787	224.127	87.4999	227.352	84.1487	231.952	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	101.016	224.97	92.0609	227.98	88.9743	232.012	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	95.0822	239.31	85.7028	243.936	82.0072	250.082	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	372.578	250.347	379.684	252.089	394.753	255.424	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	100.168	258.92	91.8744	264.981	88.9616	272.941	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	290.914	267.11	295.14	269.191	306.768	273.283	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	293.811	268.073	297.965	270.039	309.649	273.619	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	254.75	345.205	258.189	352.103	269.202	362.41	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	320.879	348.379	327.731	355.394	342.129	365.457	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	321.053	363.513	327.919	372.553	343.077	385.537	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	322.079	440.511	330.061	459.507	348.974	485.572	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	196.801	441.656	195.817	461.054	202.704	486.861	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	349.992	441.517	360.048	460.551	381.225	487.673	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	194.577	81.1285	211.68	73.1034	235.584	62.0548	259.477	48.9578	298.871	28.4223
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	182.252	96.0111	198.459	89.6805	221.129	80.1546	242.888	69.145	280.301	51.6495
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	345.929	110.515	367.177	109.228	392.757	106.86	418.287	102.976	454.397	98.4346
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	279.329	126.554	299.724	126.011	323.919	123.95	347.833	120.929	380.227	116.972
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	303.23	145.291	321.39	144.892	344.105	145.018	366.312	142.679	396.45	139.938
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	255.76	158.885	274.564	158.914	297.975	157.314	321.306	155.796	354.107	152.876
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	237.594	160.305	255.61	160.509	278.183	158.85	300.767	157.097	332.333	154.393
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	338.134	169.453	357.15	170.46	379.332	170.498	402.88	169.603	433.081	168.514
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	89.1283	177.472	98.0848	177.477	113.014	174.479	125.182	173.485	147.094	168.464
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	323.538	179.451	341.913	180.566	364.101	180.573	386.629	179.886	416.285	178.98
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	365.219	181.777	385.213	183.04	408.594	183.293	432.215	182.217	464.185	181.691
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	67.0589	184.119	74.3519	184.843	87.1042	182.966	96.0497	183.156	115.127	179.488
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	193.224	195.839	210.014	197.571	233.159	197.764	255.947	198.613	292.726	197.408
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	65.4435	197.077	72.4859	198.937	85.4073	198.175	94.4727	200.277	113.49	198.87
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	195.854	199.933	213.005	202.113	236.531	202.827	259.659	204.34	296.407	204.378
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	83.4227	220.026	91.7588	223.279	105.688	224.364	117.042	228.962	138.169	230.232
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	319.873	221.544	338.452	224.138	361.174	225.453	383.558	225.924	414.012	226.439
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	340.243	224.713	359.505	226.79	382.67	228.07	405.805	228.723	436.934	229.797
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	385.264	224.577	405.488	227.039	429.73	228.834	454.105	229.115	487.095	230.335
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	312.316	229.893	331.456	231.921	354.329	232.619	376.748	232.846	407.23	234.119
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	340.739	230.819	359.977	232.87	382.85	233.998	406.01	234.507	437.23	235.202
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	279.478	245.013	298.022	247.945	320.344	249.307	342.858	251.229	372.872	252.522
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	105.764	251.275	114.995	257.098	130.985	261.272	144.04	268.894	168.12	275.06
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	75.681	252.846	83.3149	258.927	96.623	262.845	106.981	270.787	127.003	276.216
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	313.264	269.949	331.84	273.082	353.993	275.061	376.237	276.924	405.919	279.004
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	287.516	271.963	305.89	275.965	328.474	278.813	350.735	280.967	380.904	283.685
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	365.975	272.35	385.759	276.013	409.01	278.313	432.946	280.216	464.416	283.159
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	175.906	273.219	192.381	281.189	214.483	288.294	236.317	298.583	271.582	309.805
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	106.019	281.143	115.889	289.774	131.508	296.469	145.029	307.597	170.14	321.645
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	373.866	282.663	394.129	286.662	418.062	289.954	442.97	292.526	475.969	295.732
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	328.06	293.955	347.169	298.108	370.078	301.378	393.597	304.034	424.965	307.771
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	327.292	308.296	346.972	313.232	370.507	317.43	394.829	321.259	427.282	326.129
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	324.138	330.136	344.272	336.575	368.395	341.988	394.095	347.711	428.112	354.501
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	331.572	332.56	352.054	338.891	376.716	344.812	402.747	350.631	437.269	357.855
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	114.047	404.941	124.776	422.079	139.033	439.049	154.916	462.176	178.514	489.022
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	331.666	414.32	355.003	428.385	383.116	442.647	414.552	458.945	457.197	479.868
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	328.868	423.438	352.424	438.996	381.024	454.719	412.936	472.83	456.535	496.334
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	188.484	35.9782	204.302	24.6959	227.193	9.57953	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	201.661	54.6142	219.473	44.5836	244.439	30.881	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	197.907	61.2284	215.27	52.0329	239.709	39.3295	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	195.122	64.1931	212.116	55.0522	236.424	42.6177	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	249.33	64.8167	268.927	59.54	293.941	52.2206	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	426.382	73.4734	453.999	69.5338	488.031	63.8698	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	257.187	75.0784	276.113	71.2427	300.265	65.6375	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	264.417	86.5001	283.812	83.8393	308.054	79.4276	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	313.593	109.809	333.754	108.862	357.933	106.822	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	195.759	113.279	212.776	108.694	236.121	101.489	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	429.047	162.324	455.687	162.706	487.873	162.098	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	173.421	164.107	188.624	163.178	210.629	160.188	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	172.823	186.232	187.929	187.029	210.374	186.06	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	93.9754	187.588	97.8508	187.869	104.626	186.062	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	80.2159	189.939	88.8607	190.942	102.812	189.583	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	207.943	189.716	225.325	190.932	249.717	190.597	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	299.023	210.085	317.317	211.93	339.611	212.678	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	290.08	223.074	308.457	224.832	331.072	225.637	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	295.226	223.849	314.078	226.206	335.164	227.343	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	205.202	227.681	222.346	230.082	245.921	231.39	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	212.595	247.479	229.314	250.764	250.804	252.734	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	215.574	253.896	231.896	257.325	253.867	259.526	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	205.877	254.217	223.212	257.869	246.474	260.436	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	276.291	262.664	294.073	266.971	315.893	269.073	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	291.841	266.789	310.033	270.312	332.103	272.221	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	168.683	269.202	183.759	276.962	204.399	282.991	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	67.4804	278.038	74.5	285.189	87.8061	291.632	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	398.742	283.725	420.416	287.987	445.485	292.148	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	280.425	285.968	298.669	289.389	320.647	292.193	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	296.678	285.763	315.744	289.872	338.558	293.067	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	177.874	290.27	192.67	300.206	214.825	309.305	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	181.553	357.608	197.291	372.859	218.114	387.663	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	396.128	378.078	421.299	389.037	451.551	400.312	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	184.744	398.636	201.071	416.324	221.522	434.302	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	345.462	414.311	369.523	428.366	398.006	442.494	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	181.882	420.349	197.888	440.036	218.857	460.045	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	211.738	458.721	228.778	477.424	250.167	495.43	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	211.193	463.476	228.389	481.993	250.247	499.983	-1.00	-1.00	-1.00	-1.00
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	224.523	71.6697	246.48	59.4174	284.21	40.6615
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	237.608	75.6864	260.657	66.3535	298.332	49.3041
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	214.641	90.3811	236.083	80.0079	273.298	63.3656
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	414.302	90.566	442.951	85.3169	482.072	79.0297
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	77.1117	129.396	86.0317	125.716	104.449	115.641
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	316.966	129.942	340.274	127.178	372.98	123.145
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	195.536	133.8	213.981	129.609	246.946	119.566
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	212.739	135.092	234.892	129.689	270.745	119.792
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	311.671	140.197	335.918	137.35	369.4	132.938
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	359.973	147.81	382.142	146.366	412.105	144.328
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	304.512	158.633	328.446	157.014	361.735	154.115
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	308.236	158.613	332.122	156.99	365.494	154.164
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	85.4636	164.855	95.0938	163.94	114.418	158.057
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	353.486	165.692	375.576	164.892	404.803	163.828
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	428.851	165.976	453.43	164.579	486.689	163.332
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	130.916	166.581	144.009	165.596	168.661	160.796
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	86.4169	167.884	96.5003	167.634	115.192	162.655
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	117.933	174.486	130.138	173.492	152.23	168.487
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	17.7861	175.98	23.0182	176.549	36.1571	171.985
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	93.8882	176.568	113.254	176.616	134.273	172.091
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	408.062	176.386	432.011	175.244	463.941	174.399
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	113.372	181.676	125.199	181.894	147.507	178.191
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	244.653	180.718	268.82	180.25	306.884	177.252
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	332.72	182.111	355.596	181.739	386.03	180.232
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	111.97	186.268	115.365	186.724	135.867	183.59
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	408.673	185.901	432.134	185.39	464.043	185.053
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	93.2009	186.551	103.795	187.458	123.108	184.158
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	192.016	188.07	211.499	187.935	243.621	185.581
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	371.27	188.639	393.655	188.127	423.435	187.311
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	411.997	191.599	436.019	190.914	468.273	190.495
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	332.993	194.273	355.5	194.355	385.987	193.875
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	405.733	195.098	429.575	194.322	461.131	193.779
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	271.389	204.729	293.46	205.444	324.985	204.876
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	13.5597	208.082	18.5802	211.12	31.6294	210.125
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	372.229	212.426	393.995	213.046	424.288	213.096
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	415.9	212.57	439.116	212.059	471.365	212.736
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	85.4931	214.975	94.5005	218.021	113.483	217.985
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	109.105	229.773	120.481	234.445	141.987	236.698
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	351.56	229.981	372.801	230.779	400.841	231.073
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	331.564	232.532	354.127	233.17	385.613	234.252
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	379.384	233.62	402.812	234.26	433.785	235.773
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	13.5094	234.933	18.5211	239.91	31.5309	240.91
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	109.078	234.863	120.529	239.76	141.984	242.19
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	430.993	236.904	455.975	237.211	489.867	238.785
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	111.958	239.07	123.676	244.488	145.202	248.073
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	431.849	243.607	456.911	244.278	490.23	246.099
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	116.364	244.914	127.831	250.611	149.792	253.854
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	103.963	259.343	115.064	266.894	135.67	272.744
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	85.4719	259.987	95.2981	267.777	113.418	273.009
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	123.939	261.443	136.479	268.958	159.377	275.035
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	342.377	262.27	364.989	263.775	394.831	265.175
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	408.255	261.61	432.156	262.753	463.897	264.782
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	215.328	263.266	237.485	271.322	273.189	278.898
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	103.797	263.81	114.847	271.767	134.925	277.774
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	108.757	265.939	120.536	273.956	142.084	280.762
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	123.816	267.985	136.226	275.124	159.111	281.713
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	133.625	273.002	147.541	281.944	171.704	289.754
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	322.997	272.958	345.377	275.325	375.208	277.635
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	369.205	274.861	392.238	276.251	422.364	278.281
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	153.051	278.323	168.359	287.604	194.894	296.404
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	91.7725	284.726	101.765	294.203	121.069	302.241
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	117.202	293.611	128.814	305.426	150.008	316.211
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	120.994	293.234	133.794	305.172	156.964	317.797
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	14.5512	300.658	20.5412	310.16	33.5648	317.451
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	403.664	303.005	428.603	305.905	460.994	309.905
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	324.416	316.887	347.086	320.803	377.365	325.021
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	411.359	320.092	437.666	324.196	472.443	329.912
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	399.817	326.257	425.543	330.788	460.022	336.806
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	210.495	361.9	232.132	379.739	267.721	401.039
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	300.943	363.432	325.025	371.022	357.984	378.94
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	216.278	374.654	238.26	393.248	272.744	415.859
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	311.822	378.075	336.72	386.374	369.421	396.938
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	149.509	382.101	165.504	398.073	191.511	419.72
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	217.344	408.646	239.19	429.866	273.063	456.277
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	393.077	408.543	423.426	420.755	463.182	436.66
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	277.243	418.477	301.507	431.313	333.834	445.443
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	8.38161	430.746	14.2859	449.561	26.4403	468.214
-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	-1.00	213.663	433.799	236.274	457.953	270.046	487.755


==> model_house_dinosaur.lc.txt <==
Jingle_bells,_jingle_bells,_Jingle_all_the_way!
10  camera number; This file should be renamed into "dinosaur.lc" for use
672  point number; Oxford model house dataset;
-667.1324398703851557 15.186601706999681483 -399.12216996267011382 -64.171047371437467177   0.26127780106302650465 -664.13069781367391897 -289.01467806003762462 -0.76296166656404640349     -0.00013667887261007119113 0.034010281383445604975 -1.0006416157197026706 0.016977709775627819466 
-575.7095077136132204 53.647203026738807807 -497.05861320342859244 -696.35839502775650089   3.4724787872714770742 -647.35477633899131433 -286.99029746051945722 -33.741684879380485995   0.17254517683786235738 0.012316353011474379109 -0.97391959245717629745 -0.0026678054518149288757 
-173.94213661356900502 29.557873535234900686 -204.73995478881334975 -416.88467279852335423  2.2263270596144622004 -228.97970428007161559 -103.12342285187958169 -21.663862213836058146   0.11286462151733807346 -0.0048430122946734018366 -0.33621601211998075609 0.039092279302050884915 
-155.76701995294615699 42.051552254755520721 -245.74891803113249011 -588.31520830438273606  2.1549332196759607427 -249.34320989407376601 -112.19749149471951455 -23.829760316925892027  0.1699185093693457993 -0.015362046048418549413 -0.34680665056527781864 0.14769683780192091604 
-31.725641668640655269 14.523804353218476848 -75.760607291884184633 -201.82642824508943136  0.77574025171078986318 -71.017210521460199857 -32.245610557259880125 -8.334204544041938334  0.062871746538658360159 -0.008373781779492968716 -0.090758816882435575102 0.087012544350275111693 
-45.052833811570238254 37.811995428208618364 -187.34443805154967322 -525.78509187114605083  2.4743472067794698432 -168.20074865914810403 -77.438692252834272267 -24.77656437148394275  0.17808589029664004255 -0.029790410686014245217 -0.19498212301599307517 0.32216224820120575867 
-1.2522232099423291629 12.543220771974423755 -59.709876143392662584 -170.97424689559312583  0.92706032363441082111 -52.807540044198148621 -24.563984357186125607 -8.7204460968910595398  0.065559483922303304904 -0.013624930285286909054 -0.0510194193013147404 0.16086670949960063526 
32.216065754794115605 27.408317922356303598 -134.70312773167708542 -376.7604723165749192  1.6577242335531465756 -122.51400939780418753 -55.971477298471867812 -14.838003112223219659  0.16739783867894034164 -0.045720139415411940875 -0.084811074793344390366 0.56548905819957473451 
21.143247523215521255 8.1625459884854887349 -45.076825396315257422 -119.1867317505065671  0.6365450663839418155 -43.233233399085889914 -19.7641923323161528 -5.42937367589429698  0.061142503123216708494 -0.020656640056314887199 -0.020701037400516607984 0.25211788695398490434 
1004.996852414166824 211.19378458831863554 -1431.6841962102059824 -3432.4017979548871153  19.366646391721360487 -1491.2469786083297549 -681.3917984466628468 -201.99234033816264855  2.0786109863371131645 -0.85381571563766045507 -0.41852053446784465152 10.321731133622982668 
554.369       163.897       573.615       172.167       585.459       180.133       591.965       188.339       592.692       198.332        585.12       207.985       563.228       220.299       521.445        233.19       476.103       241.072       427.617       245.546
520.323        176.47       530.378       183.508       534.549        190.11       534.716       196.769       528.875        204.24       517.424       210.981       494.778       219.284       457.807       226.991       422.154       231.188       386.415       233.154
223.503       178.626       209.769       172.209       204.111       166.129       203.952       160.691       209.195        154.23       218.955       148.924       236.875       142.191       262.892        136.07       287.337       132.015       310.971       129.418
539.106       253.656       541.161       264.441       537.081       274.323       528.738       283.478       512.064       293.809       490.532       302.139       454.893       311.216       405.969       317.215       364.823       318.639       327.786       316.224
562.979       303.278       570.844       317.994        571.66       332.196       566.931       345.754       553.694       361.384       533.766       375.165       496.903       391.035       442.308       403.814       392.979       408.976       347.086       409.228
558.897       309.487       565.949       324.252        565.63       338.128       560.253       351.561        546.19       366.899       526.071       380.203       489.689       395.318       436.748       407.531       390.122       412.454       345.578       412.116
605.067       351.343       608.263       372.263       603.971       391.749        592.44       410.161        568.87       430.976       537.881       448.656       484.313       467.432       408.668       478.701       346.098       480.386       290.279        474.69
  -1.00         -1.00         -1.00         -1.00       290.098       310.178       272.428       304.288       256.463       296.439       246.905       288.511       241.704       278.032       244.149       266.636       252.214        258.45       262.125       252.895
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       109.729       400.563       109.376       378.232       119.631       350.972       145.143       324.384       171.749        306.97       199.087       293.607
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       258.067       412.333       238.926       401.017       223.762       385.349       215.815       367.044       216.708       352.711       222.517       340.712
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       91.9682       427.764       85.1175       400.303       92.2381       368.856       114.911       337.919       141.275       317.368       168.864        301.93
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       372.078       88.7116       372.147        88.287       373.023       88.1185        373.65       88.2182
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       363.004       97.8625       363.095       97.6085         364.2       97.3634       364.409       96.9524
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       185.238       233.162       200.838       219.339       219.564       210.087       239.776       202.241
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        581.64       268.704       525.902       284.858       466.933       295.066       405.707       300.028
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       391.708       307.141       354.957       306.635       326.848       303.611       304.318       299.397
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       434.856        327.96       389.542       331.989       352.571       331.878       319.085       327.905
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       61.0414       342.669       102.415       309.969       142.289       289.819        180.94        275.13
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        97.873       344.355       130.056       316.397       162.806       298.607        194.98       285.416
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       587.177       346.811       520.011       369.138       450.512       380.836       380.744       384.728
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       693.412       348.882       712.111       387.798       711.489       423.461       695.186       458.226
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       15.3253       369.586       52.1064       331.021       89.6324       305.972       127.502         287.5
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       67.2754       372.853       90.1575       338.554       116.899       315.125       147.578       297.562
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       76.4714       382.999       93.3285       348.169        116.18       324.448       143.255       304.843
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        140.86       390.905        146.24        362.33       158.906       342.154       176.977        326.01
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       239.294       414.402       215.641       395.172        206.14       379.485       204.033       364.978
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       428.927       449.372       366.436       453.957       316.077       450.427       274.629       443.338
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       437.631        452.37       373.195        457.89       321.062       455.306       276.909       448.185
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       182.173       455.023        147.84       423.572       135.501       399.048       133.216       377.735
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       615.648       459.538       548.089       493.072       476.285       512.524        401.37       520.185
516.435       167.624       527.205       174.126       532.609        180.28       533.905       186.198       529.289       193.379       519.414        199.97       498.802       208.174       463.735        215.63       429.465       219.676         -1.00            -1
594.044       236.724       610.419       250.455       617.935       263.872       618.794       277.635       610.263       294.076       592.761       308.849       554.919       327.457       491.511       344.449       428.917       352.966         -1.00            -1
 545.96         253.5       549.331       264.875       546.507       275.433       538.993       285.034       523.203       296.271        501.93       305.631       465.621       316.157       414.463       323.168       370.607       324.733         -1.00            -1
499.797       255.359       493.034       263.207       482.309       270.124        469.02       275.889       449.525       281.611       427.829       285.782       396.069       288.926       358.364       289.608       329.424       288.497         -1.00            -1
498.519       271.955       491.468       280.637       480.716       287.828       467.134       293.866       447.808       300.042       426.271       303.679       395.243       306.604       358.254       305.989       330.658       303.389         -1.00            -1
559.816       298.498       567.113       312.555        567.35       326.342       562.742       339.841        548.89       354.551       528.588       367.523       491.848       382.767       437.801       393.779       389.446       397.719         -1.00            -1
527.842       301.539       528.528       313.614       526.877       324.023       519.199        333.95       503.947       344.704       483.672       353.614       449.926        362.57        402.92       368.228       365.766       368.798         -1.00            -1
340.509       344.908       310.546       339.829       286.882       334.051       269.725       327.444       253.897       318.512       244.243       309.615       238.613       297.914       241.171       284.587       249.579       275.298         -1.00            -1
222.583        347.02       185.791       332.694        163.22        318.33        151.29       304.642       146.558       288.832       149.547       275.229       162.966       258.318       187.885       242.076       213.917       231.291         -1.00            -1
258.944       369.477       223.226       357.306       199.713       344.828       185.464       332.175       177.144       317.757       176.114        303.85       183.962        287.54       202.757        271.82       223.785       260.005         -1.00            -1
452.995       371.254       438.255       377.653       422.894       382.333       406.713       385.695       387.105       387.905       368.128       388.201       344.679       386.136       320.292       379.603       304.542       372.283         -1.00            -1
 272.86       513.071       206.246       495.034       159.865       474.158       131.046       452.075       108.415       425.531       99.8189       401.056       102.902       370.964       121.814       340.394       145.221       319.743         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       573.504       188.512       577.955       196.644       575.858       206.471       566.797       215.663       543.563       227.467       501.249       239.159       457.182       246.556         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       630.088       262.699       632.032       277.261        625.01       294.914       608.163       311.449       570.354       332.137       505.218       351.259        440.07       362.161         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       641.817       284.001       645.256       300.115       639.795       319.999       624.772       338.959       587.861       362.972       521.755       386.122       454.327        398.29         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       603.596       285.497       602.519       299.636       593.576       315.629       576.334       330.507        541.15       348.797       483.421       365.979       427.022       375.926         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       614.946       299.716       616.129       314.862       608.701       332.982       592.656       349.915       557.306       370.959       498.047       390.878       438.699        401.79         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       523.299       304.812       514.084       313.685        497.92       323.485       477.997       331.611        446.02        340.55       403.059       346.473       365.317       347.933         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        312.71       308.492       296.568       303.534       278.847       297.294       266.794       290.363       256.235       281.285       253.783       270.067       257.731       260.996         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       527.263       318.078       519.683       328.212       504.276       339.523       483.952       348.946       450.189       358.239       403.445       363.676       365.836       365.197         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       193.167       346.206       179.491       332.981       171.753       317.506       171.843       303.837       181.005       286.766       201.914       269.304       223.528       257.775         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       628.845       346.744       631.339       367.438       624.725       389.763       608.431       410.899       571.441        437.85       508.152       463.673       444.835       477.337         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       646.858        349.65       652.554       369.904       648.421       394.969       633.965       418.958       597.958       449.587        531.93       480.111       462.942       496.895         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       398.841       351.012       381.766       351.795       361.732       351.692       343.846       349.711       322.888       345.199       303.592       338.133       292.588       330.999         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        555.66       354.762       548.682       367.834       534.176       382.726       513.493       395.585       477.865       409.628       427.126       420.101       383.305       423.235         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       480.931       366.115       468.122       373.787       449.259       381.268       428.299       386.933       398.361       391.002       361.246        391.76       333.349       389.071         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       579.724       206.514       570.861       215.679       548.206       228.108       505.224       240.599       460.363       247.835         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       632.413       295.711       616.131       312.855       578.847       333.755       513.042       353.638       445.504       364.082         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       243.289       308.066       234.879       298.966       231.296       287.192       235.288       273.713       246.539       263.176         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       258.949       355.612       248.669       346.117        243.05        333.34       245.104       319.275        252.84       309.188         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       638.027       363.294       623.236       384.666       586.293       411.885       520.829       437.887       453.334       451.725         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       414.885       422.408       383.412       424.532       343.005       423.408         300.6       417.082       272.035       408.465         -1.00            -1
566.437       126.101       598.087       133.031       622.291       140.688       639.397       148.934       650.737        157.95       654.178        167.63       642.836       180.833         -1.00         -1.00         -1.00         -1.00         -1.00            -1
397.421       151.064       396.543       152.446       394.695        153.12       392.897       153.866       389.661       154.446       386.809       155.006       382.261       155.147         -1.00         -1.00         -1.00         -1.00         -1.00            -1
558.371       170.999       576.848       179.778        588.01       188.116        593.36        196.89       592.379       207.572        583.32       217.445       559.859       229.834         -1.00         -1.00         -1.00         -1.00         -1.00            -1
272.644       191.097       256.715       186.359       247.273       181.334       242.932       176.153       243.775       170.523       247.669       166.741       259.083       161.599         -1.00         -1.00         -1.00         -1.00         -1.00            -1
504.748       199.027        507.69       206.057       505.139       212.254       500.045       218.076       487.779       224.164       472.832       230.492       447.073       234.991         -1.00         -1.00         -1.00         -1.00         -1.00            -1
431.022       215.685       420.072       218.718       408.374       220.863       396.935       222.224        382.83       223.159       369.125       223.226       352.267       222.455         -1.00         -1.00         -1.00         -1.00         -1.00            -1
418.886       217.739       406.267        219.77       393.997       221.139       382.059         221.9       367.996        222.01       355.066       221.329       339.962       219.413         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 432.03       219.926       420.037       222.771       407.991       224.964       396.051       226.115        380.93       227.023       366.835       227.035       349.572       226.074         -1.00         -1.00         -1.00         -1.00         -1.00            -1
275.598       228.026       252.233       221.971       237.946        215.55       229.616       209.151       225.571       201.899       226.179       195.612       234.153       187.612         -1.00         -1.00         -1.00         -1.00         -1.00            -1
399.811       227.902       383.263        228.85       368.143       228.927       355.245       228.208       340.816       226.901       328.863       224.838       318.885       221.615         -1.00         -1.00         -1.00         -1.00         -1.00            -1
550.094        232.23        554.13       243.231       551.342        253.22       543.756       262.306       528.225       272.343       506.015       281.154       469.972       290.644         -1.00         -1.00         -1.00         -1.00         -1.00            -1
278.271        233.08       254.547       226.778       239.164       220.346       230.791       213.625        225.79       206.565       225.831        199.33       232.981       190.956         -1.00         -1.00         -1.00         -1.00         -1.00            -1
527.061       238.432       524.639       248.133       520.262       256.093       510.105       263.788       492.048       271.473         470.1       278.063       434.346       284.281         -1.00         -1.00         -1.00         -1.00         -1.00            -1
516.353       240.944       512.616       249.503       504.288       257.278       492.395       264.096        473.76       270.851       452.004       276.055       418.376       281.132         -1.00         -1.00         -1.00         -1.00         -1.00            -1
495.216       246.068       486.653       253.376       476.168       259.416       462.455       264.549       442.525       269.787       420.966       273.141       389.638       275.374         -1.00         -1.00         -1.00         -1.00         -1.00            -1
507.809       248.087       502.881       256.273       493.185       263.782       480.938       269.957       461.181       276.382       439.172       281.348       406.941       285.695         -1.00         -1.00         -1.00         -1.00         -1.00            -1
543.256         247.1        545.38       258.671       541.465        268.97        533.22       278.288       516.424       288.701       494.456       297.483        458.48       306.753         -1.00         -1.00         -1.00         -1.00         -1.00            -1
524.625       250.908       523.714       261.039       516.984       270.177       506.521        278.06       488.614       287.281       466.905       294.739       432.113       301.089         -1.00         -1.00         -1.00         -1.00         -1.00            -1
495.641       252.181       487.588       259.879       476.062       266.567       461.923       271.877        441.89       276.949       420.286       280.508       389.156       282.873         -1.00         -1.00         -1.00         -1.00         -1.00            -1
556.045       252.201        560.88       264.146        559.58       275.292       553.103       286.101       538.058        297.86       522.839         308.6         498.2       320.518         -1.00         -1.00         -1.00         -1.00         -1.00            -1
595.109       254.078        613.79       268.835       624.183       283.719         627.8       298.458        622.14       316.997       607.126       334.347       571.771       355.256         -1.00         -1.00         -1.00         -1.00         -1.00            -1
476.207       258.978       464.334       265.654       449.829       270.751        434.05       275.048       413.379       278.081       392.866       279.845       365.147       280.445         -1.00         -1.00         -1.00         -1.00         -1.00            -1
512.122       260.304       507.877       269.147       499.948       277.044       487.851       284.188       468.947       291.101       447.027       296.408       414.196       301.065         -1.00         -1.00         -1.00         -1.00         -1.00            -1
591.976       262.966       607.725       278.334       615.592       293.541       616.844       308.782       609.533       327.023       593.261       344.114         558.1       365.161         -1.00         -1.00         -1.00         -1.00         -1.00            -1
473.397       264.076       461.231       270.358       447.084       275.222       431.501       279.092       411.001       282.262       389.965       284.023       362.038       284.115         -1.00         -1.00         -1.00         -1.00         -1.00            -1
488.073       265.995       478.872       273.317       466.639       279.911       452.051       284.414       431.913       289.098       410.674        291.96       380.857       294.007         -1.00         -1.00         -1.00         -1.00         -1.00            -1
508.213       267.173       503.234       276.432       493.972       284.224       481.612       290.731       462.112       297.986       440.412       303.124       408.102       307.947         -1.00         -1.00         -1.00         -1.00         -1.00            -1
559.039        268.74       565.218       281.971       564.761       294.305        558.97       305.909        544.74       319.006       523.896       330.764       486.791        343.21         -1.00         -1.00         -1.00         -1.00         -1.00            -1
499.125       268.801       492.322       276.906       481.756       283.921        468.31       289.928       448.838       295.755       427.278       299.949       396.193       303.143         -1.00         -1.00         -1.00         -1.00         -1.00            -1
453.699       270.821       438.023       275.358       421.422       278.781       404.467       280.845        384.38       282.107       363.829       281.428       339.081       280.823         -1.00         -1.00         -1.00         -1.00         -1.00            -1
493.227       270.901       484.814       278.806       472.977       285.522       458.945       290.921       439.341        296.22       417.912       299.775       388.115       302.128         -1.00         -1.00         -1.00         -1.00         -1.00            -1
409.107       275.189       386.687       276.812       366.339       277.153       348.056       276.153       328.242       274.032       311.794       270.757       294.052       265.142         -1.00         -1.00         -1.00         -1.00         -1.00            -1
455.203       275.473        440.22       280.758       424.158       284.512       407.706       287.003       387.108       288.611       367.123       288.777       342.281       287.374         -1.00         -1.00         -1.00         -1.00         -1.00            -1
590.491       277.524       606.081       293.558       613.834       309.383       614.941       325.176        607.53       344.205       591.417       362.153       556.309       384.136         -1.00         -1.00         -1.00         -1.00         -1.00            -1
403.004       279.953       379.489       281.336       358.146        281.15       339.966       279.569        320.62       276.672       304.765        272.93       288.681       266.952         -1.00         -1.00         -1.00         -1.00         -1.00            -1
611.191           283         631.5       301.154       643.666       318.538       647.992       336.852       643.702       359.338       628.744       380.968       592.538       408.112         -1.00         -1.00         -1.00         -1.00         -1.00            -1
586.767       283.551       602.238       299.555       609.986       315.203       611.067       330.886       603.633       349.657       587.475       366.995       552.296       388.536         -1.00         -1.00         -1.00         -1.00         -1.00            -1
589.378       291.608        604.76       308.275       612.086       324.908       613.078       341.331       605.625       360.926       589.686       379.258       554.747       402.188         -1.00         -1.00         -1.00         -1.00         -1.00            -1
278.236       293.673       240.289       285.689        214.05       277.041       197.607       267.918       186.469       256.514       182.951       245.895       188.587       232.965         -1.00         -1.00         -1.00         -1.00         -1.00            -1
582.851       293.808       594.946       310.193       599.481       326.207       598.843       341.947       589.128       360.185       572.005       377.242       537.123       397.904         -1.00         -1.00         -1.00         -1.00         -1.00            -1
475.071       303.086       464.523       310.293       452.011       316.149       438.133       321.038       419.506       325.565       400.122        327.33       374.175       328.657         -1.00         -1.00         -1.00         -1.00         -1.00            -1
406.567       306.098       383.929       307.858        363.09       307.958       345.131       306.853        325.45       303.619       309.491       299.723       292.916       293.127         -1.00         -1.00         -1.00         -1.00         -1.00            -1
463.731       306.329       450.917       312.925       436.302       317.807       421.388       321.249       402.475       324.156       384.113       325.074       360.116       325.017         -1.00         -1.00         -1.00         -1.00         -1.00            -1
281.432       314.966       246.612       306.257       222.572        297.44       207.041       287.649       196.264       276.533       192.655       265.589        196.87       252.072         -1.00         -1.00         -1.00         -1.00         -1.00            -1
595.629       316.679       611.868       334.998       619.573       353.097       620.573       371.696       612.352       393.735       595.258       414.055       558.131       439.805         -1.00         -1.00         -1.00         -1.00         -1.00            -1
479.542       317.811       471.782       325.684       461.126       332.303       448.643       337.771       429.954       342.876         410.8       346.134       381.998       346.962         -1.00         -1.00         -1.00         -1.00         -1.00            -1
270.966       318.773       235.556       309.616       211.839       299.087       196.716       289.103       187.173       276.134       185.044       264.402       191.244        250.32         -1.00         -1.00         -1.00         -1.00         -1.00            -1
402.313       318.885       379.635       320.733       359.246       319.937       342.359       318.234       324.734       315.472       310.836       311.504       296.429       304.999         -1.00         -1.00         -1.00         -1.00         -1.00            -1
555.947       322.307       562.555       337.864       562.183       351.559       556.439       364.912       542.021       379.801       521.726       393.359       485.898       408.746         -1.00         -1.00         -1.00         -1.00         -1.00            -1
463.333       322.805       450.567       329.652       436.193       334.694       421.204       338.084       402.694       341.137       384.354       342.691       360.397       342.578         -1.00         -1.00         -1.00         -1.00         -1.00            -1
478.711       327.013       471.544       335.016       461.142       342.252       448.365       347.988       429.928       353.319       410.891        356.72       382.319       359.496         -1.00         -1.00         -1.00         -1.00         -1.00            -1
514.886       327.748       511.921        338.81       503.993       348.928       493.333       357.958       475.169       367.261       454.433       374.815        421.93       381.878         -1.00         -1.00         -1.00         -1.00         -1.00            -1
473.643       329.291       463.529       337.168       451.102       343.406       437.581       348.393       419.212       353.018       400.409       355.704       374.931       357.054         -1.00         -1.00         -1.00         -1.00         -1.00            -1
430.249       336.058       410.316       340.198       391.315       342.386       373.891       343.063       353.935       342.155       336.298       339.746       317.004       334.974         -1.00         -1.00         -1.00         -1.00         -1.00            -1
513.867       341.379       510.976       353.292       503.368       363.839       492.273       373.005       474.287        382.69       453.823       390.406       420.976       397.359         -1.00         -1.00         -1.00         -1.00         -1.00            -1
525.858       340.904       524.149       354.569       517.456       366.507       508.014       376.892       491.845       388.368       471.623       397.668       439.606       406.996         -1.00         -1.00         -1.00         -1.00         -1.00            -1
495.458       348.933       487.888       359.341       476.923       368.335       463.635        375.14       444.681       382.439        423.96       387.573       394.356        391.14         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 213.85       350.007       176.799       334.609       154.823        319.52       143.388       304.907       139.796        288.53       144.127       273.955       159.086       256.812         -1.00         -1.00         -1.00         -1.00         -1.00            -1
297.908        354.89       265.051       346.019       242.298       336.805       227.598       327.128       216.976        315.62       213.123       304.708       216.115       290.821         -1.00         -1.00         -1.00         -1.00         -1.00            -1
402.341       355.499       380.231       357.315        360.56       357.003       343.917       355.273       326.685         351.7       312.873       347.112        299.07        340.37         -1.00         -1.00         -1.00         -1.00         -1.00            -1
485.484       356.698       476.749       365.897       464.818       373.953       451.156       380.149       431.953       386.541       411.244       390.619       382.836       393.082         -1.00         -1.00         -1.00         -1.00         -1.00            -1
432.941       359.562        415.05       362.829       396.932       365.267       380.104       366.198       360.453       366.085       342.227       364.154       322.123       359.583         -1.00         -1.00         -1.00         -1.00         -1.00            -1
230.329        368.67       193.333        353.83       170.637       338.921       158.147       324.823       152.712       308.202       155.546       293.291       168.576       275.675         -1.00         -1.00         -1.00         -1.00         -1.00            -1
370.119       373.635       343.337       371.996       321.368        368.19       303.224        363.38        285.64       356.179       273.186       349.057       262.883       338.386         -1.00         -1.00         -1.00         -1.00         -1.00            -1
444.052       373.672       427.128       378.966       410.988       382.585       394.827        384.92       374.243       385.823       355.148        384.93       332.854       381.171         -1.00         -1.00         -1.00         -1.00         -1.00            -1
616.341       375.976       610.177       399.062       595.456       419.539        573.11       438.243       537.351       457.467       494.963       472.482       429.794       484.887         -1.00         -1.00         -1.00         -1.00         -1.00            -1
189.334       381.383       153.247       362.042       132.978           344       124.152       327.067       123.478       308.682       130.986       292.697       149.921       274.222         -1.00         -1.00         -1.00         -1.00         -1.00            -1
409.919       380.705       389.727       383.129       370.966       383.819       354.726       382.552       334.906       379.406       318.328       375.112       299.418       367.081         -1.00         -1.00         -1.00         -1.00         -1.00            -1
300.385       387.401       268.003       378.873        245.65       369.073       230.741       358.847       220.036       346.084       216.102        334.42       219.368       319.891         -1.00         -1.00         -1.00         -1.00         -1.00            -1
386.424       388.799       361.757       388.728       341.208        386.92       324.419       383.699       307.017       378.039       293.839       371.562       281.687       362.066         -1.00         -1.00         -1.00         -1.00         -1.00            -1
376.998       391.971       351.673       390.974        330.15       388.609       311.921        383.81       294.145       376.704       280.862       369.661       268.793       359.093         -1.00         -1.00         -1.00         -1.00         -1.00            -1
521.521       394.604       499.162         407.9       473.147       418.298       445.103       426.106       408.474       431.637        373.07       433.016       327.618       430.186         -1.00         -1.00         -1.00         -1.00         -1.00            -1
323.166        412.03       292.852        405.14       270.181       396.257       253.651       387.149       238.929       375.008       230.502       363.605       226.046       347.539         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 301.34       418.757       269.397       409.271       246.682       399.127       231.136       388.029       219.461        374.25       214.323       361.165       216.062       344.829         -1.00         -1.00         -1.00         -1.00         -1.00            -1
221.892       444.079        186.66       424.817       164.942       406.175       153.593       388.409       147.932       368.052       150.567       349.756       162.911       327.929         -1.00         -1.00         -1.00         -1.00         -1.00            -1
198.452       450.737        163.01        428.88       142.462       408.139       133.317       388.725       131.527       366.702       138.054        347.58       155.957       325.094         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       379.864       153.995       377.458       154.072       374.648       154.174       371.858       153.955        368.78       153.722         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       384.869       155.603       382.726       155.788       379.778       156.015       377.147       156.242       373.375       156.171         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        542.73       182.245        564.06       188.347       584.222       198.499       576.454        208.08       554.738       219.438         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       543.934       188.882       545.273       195.898       540.895       204.264       526.926       210.885       504.035       219.855         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       550.154       188.703       551.942       196.017       547.829       204.661       537.627        212.52       513.845       222.059         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       566.881        188.59       570.641        196.56       567.872       205.879       557.978       214.719       534.739        225.85         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       621.336       208.851       627.571        219.83       626.577        233.38       616.305       246.385       587.215       263.626         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       626.681       212.239       633.271       223.857       631.992        238.12       621.135       251.853       591.207       270.046         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       396.894       221.873        385.02       222.672       370.823         222.8       357.856       222.112        342.68       220.827         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       386.993       223.128       374.908       223.279       360.715       223.058       348.204       222.116       334.225       219.899         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        368.03       224.754       355.711       224.179       341.844       222.728        330.14       220.318       319.229       217.194         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        363.65        226.71       350.539       225.739       336.702       222.519       325.125       220.361       313.314       216.992         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       670.198        238.56       678.496       254.053       674.566         273.1        659.99       291.589       620.068        314.85         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       643.446        252.12       647.354       266.922       642.179       284.948       626.439       301.119        589.18        322.13         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       590.388       255.167       587.151       266.959       575.113       280.604       555.004        292.74       516.898       307.179         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       605.035       259.958       603.602       272.793       593.523       287.969       574.777       301.685       536.253       318.239         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       621.829       259.789       622.794       273.392       614.672       289.633       596.846       304.897       558.886       323.737         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       612.697       268.044       612.325       281.348       603.071       297.936       584.457       313.263       546.366       331.917         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       510.517       270.749       499.597       277.992       480.935       285.277       458.767       291.704       425.093       297.378         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       414.102       282.125       397.139       283.866       376.321       284.698       357.035       284.075       333.725       281.846         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        610.62       285.032       612.056       299.092       604.705       316.062       588.297        332.01       552.713        351.69         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        644.15        289.73       648.086       306.348       642.964       327.059       627.773       346.712       590.825       371.731         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       602.302       294.396       601.898        308.96       592.648       326.036       575.319       341.743       540.298       361.071         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        206.79       295.005       192.023       284.486        182.59       272.106       180.972       260.616       187.103       245.647         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       462.595       299.036       449.385       304.093       431.104       309.137       411.371       311.763       382.036       312.899         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       452.019       299.793       438.048       304.064       419.385       307.871       400.327       310.166       374.219       311.162         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       608.909       300.091       610.154        314.94       602.778       332.834       586.204       349.044        550.88       369.438         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       436.377       301.305       421.488       304.643       402.584       307.088       384.009        308.38       359.981       308.214         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       601.593       300.954        601.38       315.087       591.908       332.049       574.839       347.649        539.68       366.611         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       644.117       301.597       648.699       319.084       644.251       340.158       629.333       360.512       592.717        386.72         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       528.534       304.157       520.814        313.61       505.645        323.78       484.991        332.01       450.991       341.089         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       462.059       309.303       448.991       314.793       430.618       319.814       411.029       322.701       381.878       325.127         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       448.963       311.264       435.015       315.634       416.251       319.662        397.01       322.028       370.765       323.221         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       451.969       310.819       438.084       315.253       419.484       319.466       400.278       322.082       374.252       323.305         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        600.11       316.972       599.834       331.811       590.185        349.39        573.07       365.757       538.237       385.413         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        659.26       317.296       666.447        336.96       664.201       361.114       651.308       384.925       615.734       415.625         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       571.887       319.979       566.826       332.922       553.355       347.949       533.354       360.778       495.974       376.329         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       340.835       322.038       323.792       319.182       306.913       314.698        294.21       309.628       282.681       301.991         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       564.295       322.144        558.79       334.914        544.16       349.104       524.317       361.954       487.332       376.059         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       538.759       322.599       530.827       333.473       515.852       345.059       496.032       355.531       463.121       366.524         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       619.674       323.748       622.541       340.752       616.867         361.7       601.354       381.087       565.874       405.846         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        461.21       326.068       448.927       332.055       430.032        336.98       410.644       340.118       382.068        342.84         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        401.35       327.346       384.391        328.31        363.99       328.539       345.641       327.387       324.055       323.269         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        508.52       326.835       497.673       335.387       479.349       344.697       458.182        351.78       425.476       358.535         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        448.82       328.105       434.915       332.664       416.137       336.908        397.05       339.194       370.926       340.441         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       586.143        329.66       582.844       344.065       571.015       361.155       552.001       376.746       514.298       394.883         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       541.924       336.091       536.033       347.945       522.041       361.218       502.372       371.964       468.177       384.554         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       537.365       337.267       529.552       348.639       514.474       361.045       495.144       371.436       462.959       382.823         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       525.873       338.293        518.76       349.157         503.4       361.201       483.098        370.65       449.836       380.821         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        521.42       339.293       512.064       349.346       496.018       360.342       476.429       369.183        445.03       378.766         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       564.755       341.947       559.303       355.332       545.766       370.997       525.271        384.12       488.823       399.494         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       435.941       345.264        421.15       349.274       402.678       352.308       384.324        353.78       360.788       353.448         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         565.7       344.949       560.094       358.906       546.729        374.51       525.775       388.279       488.378       403.811         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       571.117       344.544       565.945       358.795       552.874       374.939       532.527       389.118       495.836       405.471         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       500.735        347.19       489.058       355.999       470.672       364.731       449.264        371.69       417.171       377.991         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       208.619       355.185       194.034       342.595       184.701       327.819       182.894       314.449       189.579       297.689         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       244.373       355.786       229.706       345.898       218.982       333.693       214.746       322.015       217.353       307.829         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       349.558        358.14       332.894       356.022       314.916       351.462        300.55       346.241       286.006       337.767         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       533.867       362.571       525.771       374.661       509.792       387.888       489.108        399.14       457.052       410.767         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       432.476       381.409       416.903       385.526       396.865        388.69       377.724       389.624       352.943       388.532         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       435.524       414.299       409.188       418.415       377.863       420.285       348.836       418.778       313.692       414.176         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       672.146       426.241       653.951       453.103        618.12       482.851       570.045       507.453       489.033       531.442         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       653.245       468.726       617.878        495.72       559.016       522.982       489.868        541.85       386.608         552.9         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       134.991       495.897       99.3695       470.106       74.1864        438.56       64.4442       410.005       68.6467       376.026         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       116.397       498.489       81.5793       470.827       57.8521       438.227       50.9767       408.397       59.6964         372.3         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 394.43       154.209       392.812       154.688       390.592       155.129       388.822       155.628       385.809       155.807         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
413.251        168.13       411.291       169.852       408.066       170.724       404.654       171.988       399.024        173.83         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
406.158       168.961       402.893       169.958       399.058       171.141       395.059       171.905       389.771       172.116         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
588.229       191.014       607.882       202.086       619.641       213.163       625.001       224.315       622.534       238.071         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
511.361       197.788       515.353       204.821       514.331       211.395       509.208       217.718       498.864       224.211         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
437.291       220.108       425.684       223.095       414.087       225.148       402.415       226.727       386.626       227.632         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
426.923       220.469       410.888       223.474       397.936       225.793       385.376       226.867       370.642       226.879         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
605.651       225.214       623.923        239.78       634.218       254.115       637.181       268.473       630.785       285.587         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 283.03       229.838       260.081       224.154       244.629       218.114       235.783       211.612       229.026       204.628         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
601.205       231.155       619.194       245.114       627.976       259.022         630.1       273.049       622.965       289.902         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
593.174        240.92       608.753       255.024       617.039       268.263       617.899       282.243       609.327       298.468         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
604.243       248.788       622.431       264.076       632.286       279.517       635.268        294.83       628.734       313.779         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
472.042       251.304       459.264       257.258       444.395       261.986       428.378       265.225       407.951       268.162         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
445.508       258.145       429.021       262.227       411.696       265.206       394.375       266.506       373.786       267.284         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
493.158       258.051       484.972       265.814       473.469       272.423       459.299       277.662       439.349        282.71         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
459.097       260.362       444.582       265.524       428.315       268.789       411.976       271.635       391.064       273.136         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
459.986       264.851       445.008       270.239       429.072       274.172       412.237       276.912       391.983       278.847         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
466.881        266.16       453.071       272.161       437.755       276.615        421.54        279.76       401.205       282.237         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 449.74       267.906       434.169       272.541       417.284       276.525       400.337       278.714       379.499       279.163         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
593.738       267.897       612.069       283.218       622.006       298.952       625.535       314.379       619.739       333.187         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
477.662       268.967       466.231       275.265       452.879       280.188       437.315       284.271       417.007       287.909         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
517.381       270.996       513.938       280.778       505.814       289.353       494.391       296.884       475.664       304.887         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
412.783       271.838       390.742       273.453        370.53        274.02       352.028       273.335       332.043       271.454         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
450.263       282.242       433.781       286.513       416.929       290.062        399.89       292.087       379.096       293.585         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
592.454       282.277       610.646       298.549       620.636       314.771       623.835       330.933       617.898        350.71         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
441.817       288.415       424.179       292.941       406.345       295.701       389.123       297.159       368.534       297.451         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
451.804       292.899       435.302       298.161       418.672       301.993       402.027       304.425       381.057       305.448         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
586.338       292.823       601.876        309.29       609.232       325.711        610.16       341.926       602.636         361.3         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
560.201       293.927       567.779       307.856       568.066       321.559       563.025       334.444       549.704       348.709         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
372.936       298.322       345.912       297.312        323.23       294.791       304.967       291.244       287.262       286.053         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
425.132       299.377       404.949       301.884       385.618       303.618        367.31       303.403       347.004       302.197         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
144.636       300.475       135.417       282.891       136.665       268.543       144.289        255.59       158.927       242.074         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
140.011       300.814       131.031       283.182       132.509       268.405       140.374       255.752       155.854       242.577         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 480.01       301.519        472.31       309.853       461.558       315.877       448.989       320.846       430.359        326.35         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
318.077       303.093       285.439       297.658       261.188       291.251       244.013       284.202       230.079       275.175         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
471.686       303.493        461.24       310.623       448.894       316.161        434.95       320.838       416.232       324.813         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
312.022       304.003       278.834       298.044       254.428        291.36       237.495       283.899       224.082       274.833         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
358.014       303.825       329.724       301.256       306.718       297.951       287.891       293.022       270.972       286.166         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
607.512       303.926       627.341       322.589        638.15       341.808       642.174       360.839       636.295       384.366         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
456.568       311.047       441.866       317.661       425.943       322.164       409.608        324.98       388.886       326.599         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
512.168       313.287       508.588       324.043       500.118       333.713       488.454       341.934       469.946       350.647         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
474.226       313.674       464.079       321.315       451.744       327.393       437.971       332.179       419.277       336.702         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
312.381       314.678       279.252       308.856       255.365        301.84       238.482       293.864       224.922       283.971         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
586.919       315.918       600.189       333.848       606.041       351.312       605.724        368.68       595.725        388.84         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
470.844        319.86       460.926       327.029       448.667       332.961       434.824       337.714       416.169       341.709         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 452.07       321.413       436.399       326.884       419.491       330.976       403.039       333.262       382.373       334.726         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 274.13       321.923       239.261       312.792       215.197       303.058       200.325       292.982       190.106       280.744         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
308.361       321.858       274.666       315.179       250.772       307.673       233.839       299.187       220.522       288.999         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
389.634       322.961       367.274        323.04       348.091       321.316       331.096       318.854       312.846        314.76         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
448.754       323.086       432.881       328.447       416.013       332.047       399.386       334.347       379.059       335.587         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
510.982        326.18       506.828       337.377       497.751         347.1       485.609       355.645        462.84       364.292         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
289.023        327.98       255.323       319.368       231.144       310.386       215.433       301.071       203.704       289.758         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
449.736       329.936       434.161       335.801       417.653       339.842        400.93       342.047       380.826       343.327         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
303.323       330.686         269.6       323.742       245.778       315.438       229.077        306.38       216.637       295.638         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
253.653       336.122       217.814       324.733       194.245        312.94       180.724        301.09       172.675       287.281         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
439.651       339.146       421.962       343.461       404.013       346.195       386.772       347.458        366.77       347.531         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
296.708       339.645       262.926       331.628        238.79       322.926       222.578       313.134       210.757       301.855         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
443.864       339.631       427.238       344.832       410.376       348.839       393.696       350.417       373.585       350.868         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
698.021       341.607       719.632       370.935       728.932        400.68        728.73       431.114       712.504       468.481         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
389.901       343.917       367.909       343.959       348.858       342.542       331.757       339.837       313.785       335.247         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
448.829       345.341        433.41       351.266       416.902        355.26       400.918       358.011       380.952       359.313         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
309.077       350.995       277.902        343.93       255.689       335.805        240.29       327.103       228.326       316.076         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
428.508       352.097       409.892       356.035       391.184       358.486        373.88       359.327       354.185       358.194         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
481.187       358.156       471.297       367.541       458.112       374.824       444.529       380.582       424.904       385.863         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
200.756       360.725       163.542       343.436        142.11       326.989       131.393       311.339       128.952       293.927         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 206.81        363.76       169.878       346.878        148.35       331.022       137.992        315.59       134.572       298.141         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
298.816       367.764       266.271       359.458       243.772         350.1       228.943       340.144       218.299       328.099         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
315.807       368.983       286.385       361.859       264.184       353.883       248.306       345.396       235.044       334.702         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
310.424       369.986       279.437       362.889       257.364       354.662        242.02       345.429       230.117       334.134         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
307.063       370.728       276.237        362.93       254.199       354.536       238.939       345.032       227.045       333.695         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
592.624       372.803       586.793       393.272       573.101       411.721       552.958       428.827       519.955       445.953         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
213.409       374.524       177.236       357.885       155.025        342.58       143.955       327.059       139.543       309.228         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
237.242       381.029       201.249       366.163       178.081        351.47       165.594       337.005       159.124        320.23         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
316.255       381.803       286.998       374.681        265.35       366.799        249.45       357.915       236.667       346.817         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
311.103       384.191       280.507       376.436       258.302       367.725       243.157       358.248       231.168       346.833         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
260.009       386.855       224.711       374.308       200.787       360.932       186.678       347.945       177.867       332.798         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
347.396           391       318.031        386.92       295.407       381.245       277.784       374.176       261.923       364.779         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
264.367       414.756       228.792       401.216       205.615       387.584       191.245       373.659       182.056        357.05         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
273.549       418.829       238.828       406.213       214.895       393.156       200.295       379.669       190.906       363.888         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
286.761       423.046       252.997       411.803       229.387       399.841       213.296       387.472       202.312       372.223         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
255.073        424.44       219.663       409.632       196.702        394.88       183.027       379.983       174.694       362.825         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
447.396       427.586       410.924       433.819       375.696       436.507       343.871       435.165       309.017       430.454         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
256.829       430.928       221.092       416.189       197.465       401.272       183.305       386.191       175.193       368.804         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
657.708       458.822       616.576       491.594        562.81       517.127       502.084       535.216       419.864       546.598         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
251.586       494.888        208.16       478.302       178.064       458.169       151.854       438.477       131.438       415.078         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
108.932       529.806       55.5679       491.459       28.6923       456.473       18.5609        424.42       22.7173       390.977         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
421.907       529.506       342.466       530.563       273.229       522.987       216.956       509.053       161.174       486.487         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 568.28       78.0363       601.723       83.1695       626.221       87.7821         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
568.694       123.108       600.378       130.162       625.485       137.016         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
584.336       138.339       615.771       146.178       638.764       156.137         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
400.932       150.637        400.39        151.91       398.754       152.685         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
363.247       153.491       365.383       152.222       367.622       151.377         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
549.002        165.49       565.961       173.412       575.878       181.273         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
539.845       166.437       554.875       174.167       563.138       181.321         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
540.917       172.858       554.762       180.693       561.717       188.577         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
523.912       174.809       543.868       181.558       559.632       188.563         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
276.245        190.77       260.799       185.903       253.074       181.259         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 614.46       221.649       636.205       236.176       648.231       250.971         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 416.99       223.868       403.105       225.856       389.001       227.052         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
575.472       245.148       586.887       258.146        589.39       271.106         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
456.202       255.348       441.233        260.22       424.588       263.845         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
499.347       260.254       493.235       268.188       482.629       275.008         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
532.337       263.612       531.967       274.772       526.126       284.726         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
432.158       264.892       412.246       268.009       393.182       270.068         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
594.341       264.954       612.879       280.273       622.762       295.946         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 587.94       268.896       603.877         284.2       611.801       299.405         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
392.231       271.263       367.357       271.428       345.868       270.473         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
545.856       275.719       550.736       286.964       548.945       298.103         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
540.627       279.112       543.395       291.181       540.003       302.742         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
532.127       280.043       534.791       291.006       531.265       301.051         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
429.232       280.986       409.697       283.985        390.65       285.709         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 489.42       281.224       481.097       288.831       469.524       295.121         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
411.121       282.298       388.571       284.119       369.834       283.531         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
363.387       283.099       334.949        281.55       311.975       278.503         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
327.703       284.703         295.9       280.446       271.795        275.14         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
594.569       293.715       614.084       310.908       623.421       329.085         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 361.72       298.811       333.112       297.094       310.448       293.534         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
376.633       299.904        350.01       298.872       326.785       296.839         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
329.514       301.742       297.273        297.04       273.193        291.49         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 199.41       305.327       179.172       291.419       169.931       278.295         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
193.175       306.245       173.557       291.792       164.781       278.927         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
607.227       310.234        627.41       330.134       638.759       349.662         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 453.12       310.717       437.673       316.115       420.884       320.315         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
300.077       312.083        266.14       304.959       242.084       297.117         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 542.56       313.532       546.989       327.453       545.357       339.766         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
328.742        314.97       296.994        309.68       272.923       303.159         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
435.379       316.615       417.246       320.453       399.057       323.172         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
463.398       316.481       450.262       323.795       436.137       329.145         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 297.89       319.099        264.14       311.809       239.997       303.685         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
501.637       318.435       495.574       328.635       485.831       337.611         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
280.032       320.418       245.258       311.819       220.752       302.322         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
447.978       319.933       431.899        324.95       415.539        328.36         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
462.749       319.595       449.888       326.594        435.99       331.968         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
553.937       320.737       558.749       335.791       557.145       349.835         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
508.394       322.364       504.029       332.694       495.053       342.977         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
284.034       322.838       248.929       314.215       224.921        304.95         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
298.061       323.958       264.401       316.762       240.074       308.171         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 275.92        326.17       240.477       317.295       216.626        306.64         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 285.51        325.63       250.163       316.895       225.952       307.705         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
265.936       332.072       230.274       321.541       206.361        310.85         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
402.214       334.301       379.909       336.051       360.012       335.995         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
374.969       334.952       348.376       333.731       325.879       330.903         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
308.727       336.115       276.056       329.261       251.556       321.651         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
386.904        338.82       362.201       339.192       341.599       337.745         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
279.987       339.563       244.956       330.035       220.959       320.175         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
277.038       342.325        242.07       332.339       218.078       322.239         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
246.663       343.819       210.355       331.412       187.016       319.036         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 430.64       344.315       412.684        348.69       394.575       351.749         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
634.233       345.174       643.388       368.965       640.903       389.874         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
314.928       349.713       285.739       342.759       263.233       335.149         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
305.972       351.758        274.84       344.055        252.71         335.8         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
513.323       352.018       510.233       364.228       501.986       374.701         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
340.722       355.107       310.783       350.944       287.602       345.063         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
446.548       358.103       430.566       363.682       414.349       367.437         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
375.844       358.848       349.983       357.622       327.768       354.812         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
167.233       360.982       130.469       340.965       111.186       322.802         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
251.312       360.986       214.597       348.657       191.468       335.766         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
192.289       363.665       154.942       345.785       133.804       328.589         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
309.854       364.537       278.993       357.116       256.754       348.894         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
303.708       366.028        272.98       357.875       250.795        349.14         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
339.523       365.785       309.203       360.872       286.214       354.653         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
576.864       367.716       571.826       386.436       559.242       403.358         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 556.27       368.966       546.147       385.927       529.595       400.374         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
59.5475       372.902       79.0211       344.776       99.9561       324.278         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
168.387       373.684       131.494       352.961        111.92       333.992         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 346.58       379.093       317.274       375.247       294.394       369.974         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
15.8557       382.506       39.0469       351.251       66.6601        327.16         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 39.601       381.344       58.0713       351.316       81.4489       328.889         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
366.035       384.891       338.909       382.862         316.6       378.951         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
250.167       389.162       214.165       375.307       190.931        361.78         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
521.806       391.362       501.694       404.867       479.063        415.44         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 231.29       391.795       194.574       375.527       171.826       360.331         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
15.4448       394.461       36.3204       360.582        62.815       335.318         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
368.815        393.42       341.865       391.293       319.421       387.729         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
229.695       395.221       192.763       378.753       169.573       362.814         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
249.948       394.665        213.71       381.051       190.207       366.894         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
645.039       396.298       633.127       423.861       611.088       447.844         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
475.312       400.395       450.108       409.176       424.854       414.826         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
179.861       403.126       142.254       381.361       121.878       361.085         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
511.877       405.186       485.955       417.933       456.183       427.043         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
636.804       405.342       619.746       433.277       591.453       457.132         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
175.003       414.103        138.55       391.956       117.973       371.101         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 250.92       417.772       214.678       402.898       191.282       387.792         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
288.355        419.52       254.432       408.282       230.778       396.902         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
176.823       421.802       139.617       399.227        119.32       378.011         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
416.271       423.069        379.84        425.26       349.036       424.357         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 291.64       424.321       257.911       413.287       233.968       401.627         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
26.0283       427.647       31.5656        392.26       48.8928       364.159         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  655.2       430.645        628.12       461.789       589.312       487.881         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
735.251       431.219       717.469       473.413       682.667       509.292         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
178.713       433.214       141.803        410.01       122.126       388.772         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
185.003       452.987       148.068        429.53        127.27       407.643         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
649.838       459.461       609.049       491.338       557.045       516.011         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 695.76       474.955       654.165       514.524       597.699       545.855         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
304.646       480.672       252.581       468.758       211.183       454.218         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
439.107       483.887        376.91       487.835       322.162       485.715         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
665.089       489.945        611.88       525.703       545.406       552.831         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
644.653       494.798       585.912       527.208       517.054       549.885         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
225.451       500.528       168.567       478.374       132.073       455.156         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 195.49       503.088       143.027       476.416       111.205       451.147         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
187.097       506.298       133.828       479.163       101.931       452.382         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
299.097       531.645       220.567       516.158       163.293        496.02         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
 113.32       543.688       54.2643       504.784       23.3069       468.317         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       633.018       88.1584        650.69       92.8703       664.184       99.0885         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       617.185       139.647       632.629       147.966       644.384        157.73         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       629.875       149.397       645.876       158.259       657.117       169.212         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       633.646       153.974       649.371       162.943       660.248       174.922         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       553.883       181.438       556.949       188.356       553.908       196.469         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       546.857       182.099        549.62       188.415        545.82       196.196         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       357.081       220.533       343.962       218.895       330.943       217.055         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       360.059        222.04       347.814       220.972       334.119       219.321         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       392.911       226.824        380.22       227.445       365.043       227.103         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       655.472       246.639       661.434       261.722       658.612       279.966         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       701.766       247.634       698.919       266.185       682.651       286.751         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       652.126       250.906       657.554       265.895       653.781       284.223         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       552.559       263.902       544.529       273.348       528.708       284.245         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       536.827       265.355       528.018        273.95       511.213       283.813         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        629.23       266.997       631.259       281.547       624.181       299.343         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       532.476       268.268       523.679       276.951       506.676       286.155         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       445.977       268.927       430.437       272.476       409.816        274.92         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       546.772       269.085       538.677       279.728       522.907       289.456         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       332.316       271.916        314.35       269.063       295.611       264.745         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       297.454       274.282       279.833       269.549       263.173       263.186         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       503.289       274.156       490.989       280.859       472.139       288.021         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        593.44       274.034       590.956       286.039       579.524       300.808         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       458.609       279.438        455.27       284.783       445.716       291.423         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       205.735       281.975       191.544       271.879       181.748       259.847         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       394.617       281.417       377.004       282.154       356.076       281.725         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       500.242       281.788        489.08       289.008        470.11       296.217         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       587.959       287.536       585.062       299.967         572.5       315.082         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       413.293       289.739       395.807       291.545       374.881       292.444         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       622.731       292.356       626.378       308.209       620.781        327.77         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       587.562        292.71         584.5       305.321       572.209       321.015         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       657.683       294.942        664.28       313.113       661.962        335.33         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        585.83       296.036        582.53        309.18       570.457       324.518         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       552.981       298.463       546.081       308.971       531.097       321.076         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        640.08       298.994       643.368       315.722       637.696       336.429         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       449.024       299.804       435.032       303.856       416.301       307.541         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       621.186        308.46       624.196       324.792       618.543       344.984         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       583.735       310.964       580.441       324.357       568.288       340.437         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       600.835       310.711       600.394       325.906       590.886       343.686         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       436.141       312.134       421.251        315.76       402.642       318.511         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       415.447       313.381       399.069       315.334        378.18       316.752         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       419.231       313.143       403.394       315.839       381.891       316.803         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       285.734        313.95        268.59       306.916       252.721       298.757         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       577.654       318.514       573.414       331.664       561.063       347.741         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       522.848       318.996       513.342       328.904       497.298       339.217         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       366.723       319.675       349.989       318.638       331.506       316.165         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       405.951       320.938       389.055       322.086        368.64       322.663         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        542.82       322.276       537.041       333.389       522.916       345.696         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       286.516       322.704       268.575       316.013       252.638       307.239         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       419.606       323.006       403.051       325.542       382.367       326.943         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       166.673       326.028       154.221       312.074       149.188       296.551         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        579.82       327.658       576.108       341.757        563.11       357.992         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       425.211       330.932       408.944       334.046       387.969       335.945         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       366.852       335.012       350.187       333.862       331.754       331.071         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       414.525       339.829       397.994       342.037       377.922       343.171         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00           367       340.822       350.472       339.301       331.822       336.634         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       112.787       342.176       104.776       323.957       106.126       304.052         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       628.729       343.156       630.691       361.419       623.887       383.694         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       448.359       344.075       434.782       348.938       416.133        353.25         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        511.93        343.59       500.856        352.79       482.758       362.974         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       633.879       346.084       637.106       365.066       631.409       388.395         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       637.664       346.049       640.981       365.212       635.596       388.867         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       414.544       349.124       397.552       351.679       377.422       351.863         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       402.392       351.214       385.208       352.304       365.175       352.293         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        625.94       352.831       627.989       371.177       621.069       394.017         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       611.599       354.067       611.966       371.745       603.806       393.036         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       367.646       355.802       351.179       354.892       333.036       351.939         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       725.988       355.563       742.096       383.341       751.771        419.45         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       559.986       356.999        554.15       370.539       539.967       385.849         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       342.344       359.129       325.463       355.965       309.037        350.97         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       564.851       364.138       559.065       378.281       545.343       394.442         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       317.184       366.901       299.235        362.52       281.984       355.683         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       252.321       367.951       237.088        358.13       225.299       346.303         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00        425.84       367.316       409.991       370.301       389.993       372.327         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       290.704       368.806       272.875       361.406       257.337       352.024         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       429.928       373.721       414.142       377.374       394.282       379.927         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       670.138       384.117       668.339        407.48        654.88       436.376         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       356.356       424.279        328.05       421.153       297.975       414.979         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       493.021       425.214        464.37       434.302       426.303       441.904         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       600.797        442.13        570.47       461.424        524.84       480.955         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       593.539       497.193       541.705        518.27       469.775       535.326         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       546.265       539.914       476.163       556.056       388.338       564.671         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00       417.754         553.5       344.464       555.703       262.575       545.981         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       368.662       150.217       367.223       150.167       365.618       149.956         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       540.753       195.813       531.086       202.837       509.602       211.384         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       561.412       196.987       552.555       205.062        531.17       215.024         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       576.414       198.357       568.153       207.196       546.778       218.267         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       560.872       199.802       559.666       208.504       547.279       220.535         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       544.712       200.984       534.722       208.592       512.354       217.691         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       571.893       200.821       563.079        209.74        540.78       220.594         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       574.792        200.55       565.958       209.606       543.792       220.689         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       585.122        204.74         576.3       214.205        553.51        226.43         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        358.89       227.159       352.128       226.178       343.612       225.388         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       184.692       259.447       182.349       248.891       188.729       236.097         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       549.664       274.016       528.936       284.063       490.474        295.04         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       426.765       276.065       405.566       278.735       375.807       280.118         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       453.374       276.222       431.356       280.147       399.891       283.338         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        609.84         279.9       591.865       294.275       554.289       311.018         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       105.099       286.077       114.085       269.928       135.087         250.8         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       411.231       288.631       390.849       290.112       363.245       290.367         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       283.422       301.968       271.163       295.794       261.103       287.031         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       302.193        303.23       287.114       297.984       273.178       290.048         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       492.366       303.225       470.699       310.916       436.198       318.128         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       209.329       304.825       204.212       293.975       206.217       279.383         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        499.59       305.917       477.894       313.757       442.976       321.884         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        455.73       313.093       434.205       318.288       402.877       322.368         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       610.356       316.201        594.31       332.638       559.089       352.863         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       233.962       316.806       226.731       306.092       223.938       291.979         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       471.095       321.763       450.001       327.907       417.268       334.019         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       514.857       322.058       494.724       331.395       460.983       342.345         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       343.377       323.075       326.516       320.001       308.899       314.092         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         603.5       326.481       587.222       343.036       551.849       363.521         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       650.036       327.091       635.504       347.027       598.886       373.039         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       114.704       329.547       122.098       311.406       141.568        289.71         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       152.798       330.039       155.011       313.734       167.978       294.331         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       313.333       330.454        298.96       325.238       284.391       317.231         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       608.601       330.019        592.45       346.988       557.126       368.149         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       684.037        331.42       701.797       355.541       713.484       390.885         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       324.984       333.621       311.157       329.303       297.335       322.929         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       112.621        336.89       121.444       318.409       141.812       296.274         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       561.887       340.185       541.748       353.857       504.544       369.576         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       419.248       341.999       400.198       344.721       374.532       345.974         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       716.777       342.129       739.018       370.051       754.412       411.974         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       476.006       343.972       454.581       350.869       421.802       357.587         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       496.985       344.437       477.177       352.946        445.35       362.119         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       601.316       343.944       585.153       361.106       550.012       382.519         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       691.509       344.013       703.922       368.685           709       404.593         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       228.064       347.099       222.805       335.778       222.908       321.296         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       606.705       350.139       590.378       367.842       555.318       389.806         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       413.401       352.453       394.078       354.695       368.675       355.534         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         388.2       353.707       369.162       354.471       344.658       352.749         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        460.14       354.824       438.403         361.7       407.204       366.713         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       158.548       362.447       159.928       345.753       172.069       324.902         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       451.824       364.093       430.629       369.118       400.168       373.867         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       466.948       364.138       445.546       370.805       414.385       376.947         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       347.741       369.876       330.738        367.35        311.79       362.184         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       536.063       369.928       515.102       382.488       478.763        395.83         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       118.065       371.691       126.273       351.733       146.275       327.777         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       206.901       372.115       201.766       359.189        203.76       341.453         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       318.647       377.608       302.688       371.938        288.99       363.732         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       463.791       378.018       442.522       384.292       411.174       390.216         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         596.6       382.108       578.726       400.815       541.602       422.981         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       551.197       391.058       531.087       405.579        494.83       421.811         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       522.369       392.445       502.136       404.659       466.138       417.793         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       474.539       392.946       453.538       400.886       425.359        409.34         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       644.147       395.748       629.444       419.608       593.037       449.588         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       85.2408        399.06        88.439       374.491       105.118       346.379         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        112.55       403.604       109.929       381.419       119.934       354.399         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       336.021       417.306       310.083       412.443       280.778       403.465         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       350.972       417.796       322.762       414.175       290.913       406.131         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       367.213       418.596       338.495       416.234       303.699       410.029         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         480.6       425.067       448.471       433.576       399.151       439.589         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       732.028        424.94       715.572       460.205        669.53       506.687         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       579.012       432.436       547.242       450.487       492.352       470.376         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       617.645       434.115       589.712        456.81        536.73       483.777         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       454.155        439.29       415.951       445.234       363.901       447.032         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       508.413       450.879       466.826        462.42       404.381       471.113         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       510.859       467.028       462.917       478.642       393.348       487.837         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       60.3986       471.442       41.0093       439.535       37.1201       399.278         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       521.932       487.133        467.96       500.767       387.474       509.091         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       494.015       503.746       431.348       514.634       344.113       517.351         -1.00         -1.00         -1.00         -1.00         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        396.48       90.0895       400.242        90.834       401.953       91.7199         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       402.946       104.816       406.683       106.135       407.998       106.916         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        376.99       150.861       373.302       152.312       371.153       152.595         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       544.505       167.888        551.69       177.949       550.017       186.075         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       377.008       174.568        367.75       173.283       361.865       172.429         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       515.048       212.318       478.062       221.356       441.179       226.576         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       521.425       215.213       483.392       224.774       444.762       230.589         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        539.56       216.458       499.807       227.301       458.497       234.043         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        501.19       219.734       464.659        228.09       428.086       232.819         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       507.578       220.992       469.439       229.829       432.085       234.877         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       185.043        251.27       203.017       236.237       223.094       226.259         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       165.391       269.799       189.787       253.262       214.825       241.772         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       168.355       290.277       193.969       271.359       219.497       258.691         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       570.929       325.417       505.765       344.334       440.335       354.222         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       428.964        327.57       384.767       330.703       349.323        330.34         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       68.2392        330.38       112.176       301.308       152.962       282.615         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       667.666       335.999       694.645       368.288       704.868       401.099         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       203.924       345.417       217.066        326.89       232.664        313.12         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       702.928       345.082       728.145       384.139       733.851        421.26         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       98.0625        353.32       125.454       324.829       154.076       305.404         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       127.166       365.268       146.162       338.011       168.853       319.341         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       145.782       372.243       156.238       344.837       174.954       326.014         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       478.735       372.984       428.228       383.037       383.233       385.869         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       64.4153       383.681        85.444       347.243       110.434       323.116         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       479.896       405.189       428.211       416.242       384.184        420.29         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       44.1524       407.396       56.7699       368.012       79.4087       340.211         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       435.566       408.186       393.488       412.907       358.302       413.112         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       568.013       415.042       503.106        438.11       438.581       449.174         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       326.803       419.146       288.667       410.086       263.068       399.745         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       602.859       432.912       536.102       462.794       465.943       479.621         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       539.509         440.8        479.62       461.299       422.285       469.736         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       545.835       441.592       484.951       463.324         426.1       472.729         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       416.215       452.931       351.379       454.285       302.387       448.616         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        222.23       493.454       160.722       463.918       128.552       437.364         -1.00            -1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       626.075       126.001        577.72       133.281       516.102       138.468
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       299.976       215.967       297.112       212.008       297.107       208.114
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       492.537       225.142       452.902       231.241        410.13       234.339
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       636.331       233.872       590.671       249.215       532.217       260.927
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       635.794       256.589       590.961       273.152       533.384       286.224
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       624.488       266.436       571.373       283.934       506.687       295.973
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       631.663       274.237       584.847       292.609       526.004       306.027
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       643.605       274.441       604.814       293.002        553.19       308.053
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       613.811       278.302        558.11       293.291       492.021       304.711
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       649.597       278.637       614.322       298.226       565.723       314.169
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        652.49       278.872        620.47       298.811       575.147       315.269
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       617.113       285.247       561.828       302.429       496.146       314.671
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       352.037       287.054       325.802       284.727       304.818       281.185
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       321.745       291.992       303.115       287.472       290.185       281.932
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       664.213       297.023       639.312       319.566       601.131       339.165
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       650.467       298.069       616.328       320.172        569.07       337.852
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       642.047       299.347       602.164       319.141       549.155       336.032
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       607.313       300.032       548.931       316.836       480.744       327.762
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       615.109       300.569       563.096       318.256       499.434        330.58
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       604.717       302.677       545.646       320.859       477.127       332.978
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       632.771       306.806       590.549       327.255       535.957       343.313
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       613.376       307.895       557.394       326.791       492.289       339.428
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       660.203       309.398       636.095        333.08       597.847       353.211
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       639.186       314.789       601.769       336.178       551.892       353.447
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       22.3076       319.429       71.6054       292.952       117.748        274.18
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       651.931       319.886       620.775       343.708       576.582        363.32
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       710.268       334.437       736.291       365.941        753.07       398.919
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       83.2364       342.601        110.95        319.23       141.174       301.562
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       604.376       342.652       548.507       361.372       482.949       374.358
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       73.8627       351.548       99.8316       326.306       128.167       307.193
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       593.033       355.957       531.742       374.318       461.964       385.415
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       602.168       359.377       544.555        380.04       478.426       393.925
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       695.126       359.591       706.532       390.536       708.586       421.472
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       83.8306       360.868       87.9153       334.763       97.9956       314.977
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       152.855       360.791       165.331       341.437       182.346       325.721
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00        124.57       363.617       138.426       341.271       156.752       323.564
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       167.032       368.272       174.044       348.957       188.782       333.414
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       647.999       370.743       621.344       396.525       581.996       418.341
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       571.076       374.713       499.992       391.964       423.963       401.044
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       584.459       375.521       520.953       394.004       449.306         405.1
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       576.221       381.633       509.664       399.091       437.094       409.666
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       223.537       387.808       216.373       372.795       215.358       359.235
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       255.392       390.118       242.479       378.025       235.146       366.296
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       610.588       390.533       563.191       413.751       504.889       430.928
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       594.538       395.514       536.806        417.53       471.077       431.978
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       137.037       397.093        137.28       373.127       145.055       353.267
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       715.836       399.776       711.836       436.911       691.009       473.747
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       627.318        405.62       589.978       431.935       541.578       453.228
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       560.832       407.609       485.474       425.911       407.157       434.503
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       382.038       412.487       348.192        411.16       319.884       406.595
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       723.601       413.738       709.562        451.56       677.943       487.265
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       593.662       416.029       539.742       437.826       476.668       452.732
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       309.105       420.807       276.989       412.227       252.892       401.993
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       574.801       423.809       509.295       443.868       437.733       455.858
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       268.119       430.128       237.154       417.273       217.116       403.067
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       575.051        432.97       511.034       452.064       440.985       463.093
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       570.552        435.29       504.823       455.826       433.817       466.859
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       344.853        441.14       301.666       435.715       266.515       426.664
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       511.874       448.141       446.139       461.092       380.119       466.064
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       694.952       447.804       662.677       483.669       613.152       515.444
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       561.023       448.845       489.766       468.274       414.878       478.198
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       68.9038       451.279       57.1891       417.002       60.3997       387.807
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       258.965       455.799        217.82       440.206        189.91       423.264
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       361.325       457.848       310.661       453.074       269.983       443.842
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       735.878       459.003       704.475       502.512       653.065       540.686
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       124.149       477.037       91.6716       445.192       78.8193       416.365
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       313.742       485.143       255.761       474.163       211.773       459.108
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       649.461       488.038        588.59       520.814       516.558       543.862
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       123.951       504.744       77.9882       472.167       54.8737       440.739
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       620.755       515.032       546.932       544.889       461.516        562.87
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       615.123        519.88       539.268       548.319       452.973        565.31
  -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00         -1.00       64.3418       531.844       24.9221       488.218       9.19726       449.907
